Quantum Algorithms for Simulating the Lattice Schwinger Model

The Schwinger model (quantum electrodynamics in 1+1 dimensions) is a testbed for the study of quantum gauge field theories. We give scalable, explicit digital quantum algorithms to simulate the lattice Schwinger model in both NISQ and fault-tolerant settings. In particular, we perform a tight analysis of low-order Trotter formula simulations of the Schwinger model, using recently derived commutator bounds, and give upper bounds on the resources needed for simulations in both scenarios. In lattice units, we find a Schwinger model on $N/2$ physical sites with coupling constant $x^{-1/2}$ and electric field cutoff $x^{-1/2}\Lambda$ can be simulated on a quantum computer for time $2xT$ using a number of $T$-gates or CNOTs in $\widetilde{O}( N^{3/2} T^{3/2} \sqrt{x} \Lambda )$ for fixed operator error. This scaling with the truncation $\Lambda$ is better than that expected from algorithms such as qubitization or QDRIFT. Furthermore, we give scalable measurement schemes and algorithms to estimate observables which we cost in both the NISQ and fault-tolerant settings by assuming a simple target observable---the mean pair density. Finally, we bound the root-mean-square error in estimating this observable via simulation as a function of the diamond distance between the ideal and actual CNOT channels. This work provides a rigorous analysis of simulating the Schwinger model, while also providing benchmarks against which subsequent simulation algorithms can be tested.

==> costs.csv <==
T-Gates,Spatial Sites,Flux Cutoff,Spatial Distance,Time,epsilon
106924.4633,4,2,1,0.1,0.1
9.70E+07,4,2,1,0.1,0.001
1.32E+08,4,2,1,10,0.1
1.27E+11,4,2,1,10,0.001
5.46E+07,4,2,100,0.1,0.1
5.28E+10,4,2,100,0.1,0.001
7.15E+10,4,2,100,10,0.1
6.62E+13,4,2,100,10,0.001
1.36E+08,4,256,1,0.1,0.1
1.13E+11,4,256,1,0.1,0.001
1.44E+11,4,256,1,10,0.1
1.19E+14,4,256,1,10,0.001
5.82E+09,4,256,100,0.1,0.1
4.82E+12,4,256,100,0.1,0.001
6.15E+12,4,256,100,10,0.1
5.09E+15,4,256,100,10,0.001
2.06E+07,100,2,1,0.1,0.1
1.95E+10,100,2,1,0.1,0.001
2.64E+10,100,2,1,10,0.1
2.46E+13,100,2,1,10,0.001
1.10E+10,100,2,100,0.1,0.1
1.02E+13,100,2,100,0.1,0.001
1.37E+13,100,2,100,10,0.1
1.24E+16,100,2,100,10,0.001
2.34E+10,100,256,1,0.1,0.1
1.94E+13,100,256,1,0.1,0.001
2.47E+13,100,256,1,10,0.1
2.04E+16,100,256,1,10,0.001
9.99E+11,100,256,100,0.1,0.1
8.27E+14,100,256,100,0.1,0.001
1.05E+15,100,256,100,10,0.1
8.70E+17,100,256,100,10,0.001


==> plotdata/evar.dat <==
e	r
0.00001	69.178780613094
0.000010092528860766845	69.44877278966318
0.00001018591388054117	69.71978742022675
0.000010280162981264736	69.99182821602842
0.000010375284158180127	70.26489890095002
0.000010471285480508997	70.5390032115505
0.000010568175092136585	70.81414489710464
0.000010665961212302578	71.09032771964185
0.000010764652136298351	71.36755545398509
0.000010864256236170656	71.64583188778981
0.000010964781961431852	71.9251608215833
0.000011066237839776665	72.20554606880374
0.000011168632477805613	72.4869914558394
0.000011271974561755105	72.7695008220684
0.00001137627285823431	73.05307801989782
0.00001148153621496883	73.33772691480367
0.00001158777356155126	73.62345138537007
0.00001169499391019871	73.91025532332958
0.000011803206356517296	74.1981426336028
0.000011912420080273747	74.48711723433824
0.000012022644346174128	74.77718305695278
0.000012133888504649771	75.06834404617118
0.000012246161992650487	75.3606041600672
0.000012359474334445104	75.65396737010295
0.00001247383514242943	75.94843766117022
0.000012589254117941673	76.24401903163063
0.000012705741052085416	76.54071549335612
0.000012823305826560213	76.83853107177006
0.000012941958414499861	77.13746980588765
0.000013061708881318416	77.4375357483572
0.000013182567385564071	77.73873296550104
0.000013304544179780912	78.04106553735647
0.00001342764961137864	78.3445375577171
0.000013551894123510362	78.64915313417427
0.000013677288255958492	78.95491638815817
0.00001380384264602885	79.26183145497944
0.000013931568029453033	79.56990248387098
0.00001406047524129914	79.87913363802926
0.000014190575216890922	80.18952909465636
0.000014321878992735436	80.50109304500175
0.000014454397707459277	80.81382969440428
0.000014588142602753485	81.1277432623342
0.000014723125024327193	81.44283798243528
0.000014859356422870072	81.7591181025673
0.000014996848355023738	82.07658788484805
0.000015135612484362083	82.39525160569617
0.00001527566058238073	82.71511355587316
0.000015417004529495592	83.03617804052658
0.000015559656316050743	83.35844937923247
0.000015703628043335523	83.68193190603819
0.000015848931924611134	84.00662996950543
0.000015995580286146688	84.33254793275306
0.00001614358556826486	84.6596901735006
0.000016292960326397226	84.98806108411095
0.000016443717232149318	85.31766507163404
0.000016595869074375605	85.64850655785004
0.000016749428760264375	85.98058997931307
0.000016904409316432642	86.31391978739455
0.000017060823890031237	86.64850044832697
0.00001721868574986007	86.98433644324773
0.000017378008287493754	87.32143226824286
0.000017538805018417613	87.65979243439126
0.000017701089583174214	87.9994214678085
0.000017864875748520506	88.34032390969105
0.000018030177408595693	88.68250431636062
0.000018197008586099837	89.02596725930844
0.000018365383433483465	89.37071732523948
0.000018535316234148115	89.71675911611769
0.000018706821403658006	90.06409724920974
0.000018879913490962937	90.41273635713036
0.000019054607179632474	90.76268108788692
0.000019230917289101587	91.11393610492442
0.000019408858775927786	91.4665060871705
0.0000195884467350599	91.82039572908047
0.00001976969640111861	92.17560974068259
0.0000199526231496888	92.53215284762332
0.000020137242498623884	92.89002979121285
0.00002032357010936222	93.24924532847034
0.000020511621788255657	93.60980423216965
0.00002070141348791042	93.97171129088497
0.000020892961308540392	94.33497130903672
0.000021086281499332895	94.69958910693701
0.000021281390459827118	95.0655695208362
0.000021478304741305338	95.43291740296843
0.00002167704104819695	95.80163762159799
0.000021877616239495526	96.17173506106556
0.000022080047330189	96.54321462183428
0.00002228435149270304	96.91608122053675
0.000022490546058357812	97.29033979002074
0.00002269864851883822	97.66599527939663
0.000022908676527677732	98.04305265408341
0.00002312064790175595	98.42151689585586
0.000023334580622810028	98.80139300289142
0.0000235504928389601	99.18268598981689
0.000023768402866248767	99.565400887756
0.000023988329190194904	99.94954274437592
0.000024210290467361783	100.33511662393519
0.000024434305526939723	100.72212760733038
0.000024660393372343394	101.1105807921441
0.00002488857318282391	101.50048129269238
0.0000251188643150958	101.89183424007192
0.00002535128630497908	102.28464478220845
0.00002558585886905646	102.67891808390384
0.000025822601906345967	103.07465932688456
0.00002606153549998896	103.4718737098492
0.00002630267991895382	103.87056644851708
0.0000265460556197554	104.27074277567587
0.000026791683248190323	104.67240794123003
0.00002703958364108844	105.07556721224942
0.000027289777828080414	105.48022587301732
0.000027542287033381663	105.8863892250792
0.000027797132677592886	106.29406258729136
0.000028054336379517132	106.70325129586928
0.00002831391995799379	107.11396070443696
0.000028575905433749467	107.52619618407539
0.000028840315031266056	107.93996312337153
0.000029107171180666055	108.35526692846761
0.00002937649651961531	108.77211302311011
0.000029648313895243424	109.19050684869879
0.00002992264636608189	109.61045386433646
0.00003019951720402016	110.03195954687818
0.00003047894989627983	110.45502939098027
0.00003076096814740708	110.879668909151
0.00003104559588128356	111.30588363179893
0.00003133285724315585	111.73367910728363
0.000031622776601683795	112.16306090196531
0.00003191537855100762	112.59403460025416
0.00003221068791283435	113.0266058046612
0.000032508729738543445	113.46078013584786
0.00003280952931131191	113.89656323267617
0.00003311311214825911	114.33396075225934
0.00003341950400261143	114.77297837001154
0.000033728730865886894	115.21362177969894
0.00003404081897010009	115.65589669348986
0.00003435579478998746	116.09980884200534
0.00003467368504525316	116.54536397437006
0.00003499451670283573	116.99256785826275
0.000035318316979195695	117.44142627996725
0.000035645113342624425	117.8919450444235
0.000035974933515574234	118.34412997527828
0.00003630780547701014	118.79798691493663
0.00003664375746478333	119.25352172461254
0.00003698281797802662	119.71074028438066
0.00003732501577957206	120.16964849322746
0.00003767037989839089	120.6302522691022
0.000038018939632056124	121.09255754896925
0.00003837072454922788	121.5565702888589
0.00003872576449216173	122.02229646391932
0.000039084089579240205	122.48974206846817
0.000039445730207527845	122.95891311604457
0.00003981071705534972	123.42981563946051
0.000040179081084894	123.90245569085349
0.00004055085354483839	124.37683934173778
0.00004092606597300109	124.85297268305709
0.00004130475019901614	125.33086182523613
0.000041686938347033545	125.81051289823372
0.00004207266283844441	126.29193205159422
0.00004246195639463129	126.77512545450021
0.000042854852039743955	127.26009929582531
0.00004325138310350088	127.74685978418624
0.0000436515832240166	128.23541314799542
0.00004405548635065534	128.72576563551394
0.00004446312674691087	129.21792351490413
0.00004487453899331322	129.71189307428233
0.00004528975799036208	130.20768062177197
0.0000457088189614875	130.70529248555596
0.00004613175745603794	131.20473501393036
0.00004655860935229589	131.70601457535722
0.00004698941086052154	132.20913755851763
0.00004742419852602447	132.71411037236481
0.00004786300923226383	133.22093944617797
0.00004830588020397726	133.72963122961465
0.00004875284901033863	134.24019219276525
0.000049203953568145096	134.75262882620555
0.00004965923214503361	135.2669476410509
0.000050118723362727224	135.78315516900955
0.000050582466200311406	136.3012579624361
0.00005105049999754064	136.82126259438576
0.000051522864458175655	137.3431756586673
0.000051999599653351606	137.86700376989785
0.00005248074602497726	138.39275356355594
0.00005296634438916578	138.9204316960359
0.00005345643593969717	139.45004484470206
0.00005395106225151276	139.98159970794202
0.00005445026528424212	140.51510300522168
0.000054954087385762454	141.05056147713876
0.000055462571295791075	141.58798188547746
0.000055975760149511016	142.12737101326218
0.00005649369748123026	142.66873566481274
0.000057016427228074753	143.2120826657977
0.0000575439937337157	143.7574188632897
0.000058076441752131204	144.30475112581922
0.000058613816451402867	144.85408634342963
0.00005915616341754739	145.40543142773186
0.00005970352865838369	145.95879331195806
0.00006025595860743578	146.51417895101739
0.00006081350012787179	147.0715953215504
0.00006137620051647943	147.6310494219834
0.00006194410750767815	148.19254827258356
0.00006251726927756858	148.7560989155138
0.00006309573444801933	149.32170841488772
0.00006367955209079158	149.88938385682425
0.00006426877173170197	150.45913234950268
0.00006486344335482383	151.03096102321788
0.00006546361740672749	151.60487703043535
0.0000660693448007596	152.18088754584576
0.00006668067692136222	152.75899976642086
0.00006729766562843178	153.33922091146786
0.00006792036326171846	153.92155822268504
0.00006854882264526617	154.50601896421693
0.00006918309709189365	155.09261042270953
0.00006982324040771714	155.6813399073654
0.0000704693068967147	156.27221474999914
0.0000711213513653329	156.86524230509252
0.00007177942912713617	157.46042994985012
0.00007244359600749901	158.05778508425436
0.00007311390834834174	158.65731513112127
0.0000737904230129101	159.25902753615534
0.0000744731973905989	159.86292976800576
0.00007516228940182055	160.46902931832113
0.00007585775750291839	161.0773337018052
0.00007655966069112564	161.6878504562725
0.00007726805850957024	162.3005871427038
0.00007798301105232587	162.915551345301
0.00007870457896950986	163.53275067154414
0.00007943282347242815	164.15219275224536
0.00008016780633876791	164.77388524160506
0.00008090958991783823	165.39783581726792
0.00008165823713585924	166.02405218037768
0.00008241381150130022	166.65254205563335
0.0000831763771102671	167.2833131913444
0.00008394599865193974	167.91637335948624
0.00008472274141405964	168.55173035575638
0.00008550667128846833	169.18939199962938
0.00008629785477669703	169.82936613441288
0.00008709635899560807	170.47166062730275
0.00008790225168308843	171.11628336943906
0.00008871560120379609	171.76324227596123
0.00008953647655495939	172.41254528606402
0.00009036494737223015	173.06420036305292
0.00009120108393559098	173.71821549439932
0.00009204495717531713	174.3745986917966
0.00009289663867799364	175.0333579912151
0.00009375620069258802	175.69450145295778
0.00009462371613657931	176.35803716171625
0.00009549925860214361	177.02397322662497
0.00009638290236239706	177.69231778131785
0.00009727472237769651	178.36307898398303
0.00009817479430199844	179.03626501741846
0.00009908319448927676	179.71188408908696
0.0001	180.3899444311721
0.00010092528860766844	181.07045430063252
0.0001018591388054117	181.75342197925826
0.00010280162981264735	182.43885577372507
0.00010375284158180126	183.1267640156501
0.00010471285480508996	183.81715506164693
0.00010568175092136585	184.51003729338015
0.0001066596121230258	185.20541911762132
0.0001076465213629835	185.90330896630286
0.00010864256236170655	186.6037152965742
0.00010964781961431851	187.30664659085525
0.00011066237839776664	188.01211135689266
0.00011168632477805612	188.72011812781344
0.00011271974561755105	189.4306754621803
0.0001137627285823431	190.14379194404626
0.0001148153621496883	190.8594761830087
0.0001158777356155126	191.57773681426448
0.00011694993910198709	192.2985824986644
0.00011803206356517295	193.02202192276715
0.00011912420080273748	193.7480637988938
0.00012022644346174127	194.47671686518206
0.00012133888504649771	195.20798988564061
0.00012246161992650486	195.9418916502025
0.00012359474334445105	196.67843097478018
0.00012473835142429428	197.41761670131837
0.00012589254117941674	198.15945769784878
0.00012705741052085415	198.90396285854257
0.00012823305826560214	199.65114110376575
0.0001294195841449986	200.40100138013085
0.00013061708881318416	201.153552660552
0.0001318256738556407	201.90880394429666
0.00013304544179780912	202.66676425704006
0.0001342764961137864	203.42744265091812
0.0001355189412351036	204.19084820457934
0.00013677288255958491	204.9569900232392
0.0001380384264602885	205.72587723873218
0.0001393156802945303	206.49751900956392
0.0001406047524129914	207.271924520965
0.00014190575216890922	208.04910298494187
0.00014321878992735435	208.82906364033008
0.00014454397707459277	209.61181575284624
0.00014588142602753486	210.39736861513936
0.0001472312502432719	211.18573154684353
0.0001485935642287007	211.97691389462943
0.00014996848355023737	212.77092503225506
0.00015135612484362083	213.56777436061842
0.00015275660582380728	214.36747130780768
0.00015417004529495593	215.17002532915234
0.00015559656316050744	215.97544590727523
0.00015703628043335524	216.78374255214175
0.00015848931924611134	217.59492480111138
0.00015995580286146688	218.40900221898778
0.00016143585568264863	219.22598439806941
0.00016292960326397225	220.04588095819858
0.00016443717232149317	220.86870154681222
0.00016595869074375604	221.69445583899142
0.00016749428760264373	222.52315353751058
0.00016904409316432644	223.35480437288695
0.00017060823890031236	224.18941810342915
0.0001721868574986007	225.0270045152869
0.00017378008287493755	225.86757342249905
0.0001753880501841761	226.71113466704207
0.00017701089583174213	227.55769811887856
0.00017864875748520507	228.40727367600488
0.0001803017740859569	229.2598712644992
0.00018197008586099837	230.11550083856855
0.00018365383433483466	230.974172380597
0.00018535316234148113	231.83589590119178
0.00018706821403658005	232.7006814392303
0.00018879913490962936	233.5685390619077
0.00019054607179632473	234.4394788647813
0.00019230917289101584	235.31351097181792
0.00019408858775927786	236.19064553543978
0.000195884467350599	237.07089273656905
0.0001976969640111861	237.95426278467372
0.00019952623149688798	238.8407659178124
0.00020137242498623884	239.73041240267932
0.0002032357010936222	240.62321253464765
0.00020511621788255657	241.5191766378145
0.0002070141348791042	242.4183150650445
0.00020892961308540393	243.32063819801323
0.00021086281499332893	244.22615644724968
0.0002128139045982712	245.1348802521803
0.00021478304741305338	246.0468200811704
0.00021677041048196946	246.961986431567
0.00021877616239495524	247.88038982973993
0.00022080047330188998	248.80204083112417
0.00022284351492703037	249.7269500202603
0.0002249054605835781	250.6551280108358
0.00022698648518838219	251.5865854457244
0.0002290867652767773	252.52133299702774
0.00023120647901755947	253.45938136611372
0.0002333458062281003	254.4007412836562
0.00023550492838960097	255.34542350967408
0.00023768402866248766	256.2934388335695
0.00023988329190194904	257.24479807416645
0.00024210290467361782	258.1995120797474
0.0002443430552693972	259.1575917280922
0.00024660393372343394	260.1190479265132
0.0002488857318282391	261.08389161189274
0.000251188643150958	262.05213375071946
0.00025351286304979077	263.02378533912264
0.0002558585886905646	263.99885740290824
0.00025822601906345965	264.9773609975935
0.0002606153549998896	265.95930720844046
0.0002630267991895382	266.9447071504908
0.000265460556197554	267.9335719685979
0.0002679168324819032	268.92591283746
0.0002703958364108844	269.92174096165337
0.00027289777828080414	270.9210675756624
0.0002754228703338166	271.92390394391225
0.00027797132677592887	272.93026136079925
0.0002805433637951713	273.9401511507201
0.0002831391995799379	274.95358466810325
0.00028575905433749464	275.9705732974365
0.00028840315031266055	276.99112845329626
0.00029107171180666055	278.0152615803758
0.0002937649651961531	279.04298415351207
0.00029648313895243425	280.07430767771297
0.0002992264636608189	281.1092436881837
0.0003019951720402016	282.147803750352
0.0003047894989627983	283.1899994598937
0.00030760968147407083	284.2358424427571
0.00031045595881283556	285.28534435518606
0.00031332857243155857	286.3385168837447
0.00031622776601683794	287.39537174533854
0.00031915378551007617	288.4559206872369
0.0003221068791283435	289.52017548709483
0.0003250872973854344	290.58814795297246
0.00032809529311311904	291.6598499233557
0.0003311311214825911	292.735293267175
0.0003341950400261143	293.81448988382465
0.00033728730865886894	294.8974517031794
0.00034040818970100084	295.9841906856125
0.0003435579478998746	297.07471882201133
0.00034673685045253164	298.16904813379375
0.0003499451670283573	299.2671906729214
0.000353183169791957	300.3691585219162
0.00035645113342624426	301.47496379387127
0.0003597493351557423	302.58461863246447
0.00036307805477010135	303.6981352119702
0.0003664375746478333	304.8155257372698
0.00036982817978026625	305.9368024438619
0.0003732501577957206	307.0619775978711
0.00037670379898390886	308.19106349605784
0.0003801893963205612	309.3240724658232
0.0003837072454922788	310.4610168652185
0.00038725764492161726	311.60190908294896
0.00039084089579240205	312.7467615383786
0.0003944573020752784	313.89558668153586
0.0003981071705534972	315.0483969931148
0.0004017908108489399	316.2052049844774
0.00040550853544838383	317.36602319765586
0.00040926065973001085	318.53086420535107
0.0004130475019901614	319.69974061093285
0.00041686938347033545	320.87266504843797
0.0004207266283844441	322.04965018256604
0.00042461956394631293	323.2307087086787
0.0004285485203974395	324.4158533527904
0.00043251383103500875	325.60509687156605
0.000436515832240166	326.79845205231214
0.00044055486350655333	327.9959317129692
0.0004446312674691087	329.19754870210215
0.0004487453899331322	330.40331589889036
0.0004528975799036208	331.6132462131161
0.00045708818961487504	332.827352585152
0.00046131757456037935	334.0456479859469
0.00046558609352295895	335.26814541701134
0.0004698941086052154	336.49485791040075
0.0004742419852602446	337.7257985286994
0.0004786300923226383	338.9609803649999
0.00048305880203977267	340.2004165428858
0.00048752849010338635	341.44412021640795
0.0004920395356814509	342.69210457006426
0.0004965923214503361	343.9443828187744
0.0005011872336272722	345.20096820785596
0.0005058246620031141	346.46187401299835
0.0005105049999754064	347.7271135402332
0.0005152286445817565	348.9967001259082
0.0005199959965335161	350.2706471366542
0.0005248074602497725	351.5489679693546
0.0005296634438916578	352.83167605111305
0.0005345643593969717	354.11878483921606
0.0005395106225151277	355.41030782109965
0.0005445026528424212	356.7062585143095
0.0005495408738576246	358.00665046646435
0.0005546257129579108	359.31149725521317
0.0005597576014951101	360.62081248819317
0.0005649369748123025	361.9346098029879
0.0005701642722807475	363.25290286707906
0.000575439937337157	364.5757053778024
0.000580764417521312	365.90303106229715
0.0005861381645140286	367.23489367745697
0.000591561634175474	368.57130700987756
0.0005970352865838368	369.9122848758023
0.0006025595860743578	371.25784112106857
0.0006081350012787179	372.60798962104997
0.0006137620051647942	373.9627442805967
0.0006194410750767815	375.32211903397666
0.0006251726927756859	376.6861278448109
0.0006309573444801933	378.0547847060111
0.0006367955209079158	379.4281036397135
0.0006426877173170197	380.80609869720973
0.0006486344335482384	382.188783958877
0.0006546361740672749	383.5761735341073
0.000660693448007596	384.9682815612341
0.0006668067692136222	386.3651222074538
0.0006729766562843178	387.76670966875037
0.0006792036326171845	389.1730581698153
0.0006854882264526616	390.58418196396485
0.0006918309709189366	392.0000953330564
0.0006982324040771714	393.42081258740336
0.0007046930689671469	394.84634806568477
0.0007112135136533291	396.27671613485677
0.0007177942912713617	397.7119311900594
0.00072443596007499	399.152007654521
0.0007311390834834175	400.59695997946284
0.000737904230129101	402.04680264399843
0.000744731973905989	403.50155015503077
0.0007516228940182055	404.96121704715085
0.0007585775750291837	406.4258178825295
0.0007655966069112563	407.8953672508086
0.0007726805850957023	409.36987976899013
0.0007798301105232586	410.84937008132243
0.0007870457896950987	412.3338528591837
0.0007943282347242815	413.823342800963
0.0008016780633876791	415.31785463193944
0.0008090958991783824	416.8174031041573
0.0008165823713585925	418.3220029963005
0.0008241381150130022	419.8316691135617
0.000831763771102671	421.3464162875123
0.0008394599865193975	422.8662593759655
0.0008472274141405965	424.39121326284055
0.0008550667128846833	425.92129285802156
0.0008629785477669703	427.45651309721393
0.0008709635899560807	428.9968889417995
0.0008790225168308843	430.5424353786858
0.000887156012037961	432.09316742015545
0.0008953647655495938	433.6491001037112
0.0009036494737223015	435.21024849191656
0.0009120108393559097	436.77662767223626
0.0009204495717531713	438.3482527568714
0.0009289663867799363	439.9251388825917
0.0009375620069258802	441.5073012105656
0.0009462371613657931	443.0947549261864
0.000954992586021436	444.6875152388954
0.0009638290236239705	446.285597382
0.0009727472237769651	447.88901661249264
0.0009817479430199844	449.4977882108615
0.0009908319448927677	451.11192748090093
0.001	452.7314497495166
0.0010092528860766844	454.3563703665299
0.001018591388054117	455.9867047044737
0.0010280162981264737	457.62246815839075
0.0010375284158180126	459.2636761456223
0.0010471285480508996	460.9103441055986
0.0010568175092136585	462.5624874996219
0.0010665961212302578	464.220121810646
0.001076465213629835	465.8832625430535
0.0010864256236170656	467.55192522242925
0.0010964781961431851	469.2261253953264
0.0011066237839776666	470.9058786290333
0.0011168632477805613	472.59120051133414
0.0011271974561755105	474.28210665026364
0.001137627285823431	475.9786126738604
0.0011481536214968829	477.68073422991523
0.001158777356155126	479.3884869857145
0.0011694993910198708	481.10188662778006
0.0011803206356517295	482.82094886160496
0.0011912420080273747	484.54568941138217
0.0012022644346174128	486.2761240197334
0.0012133888504649772	488.0122684474296
0.0012246161992650487	489.75413847310836
0.0012359474334445104	491.5017498929867
0.0012473835142429428	493.2551185205682
0.0012589254117941673	495.0142601863482
0.0012705741052085415	496.779190737509
0.0012823305826560214	498.549926037616
0.001294195841449986	500.3264819663054
0.0013061708881318415	502.10887441896745
0.001318256738556407	503.89711930642505
0.0013304544179780912	505.6912325546072
0.001342764961137864	507.4912301042182
0.001355189412351036	509.2971279103987
0.0013677288255958492	511.10894194238534
0.0013803842646028849	512.9266881831614
0.0013931568029453031	514.7503826291052
0.0014060475241299138	516.5800412896315
0.0014190575216890921	518.4156801868248
0.0014321878992735436	520.2573153550736
0.0014454397707459278	522.1049628406909
0.0014588142602753485	523.9586387015362
0.001472312502432719	525.8183590066272
0.001485935642287007	527.6841398357461
0.0014996848355023737	529.5559972790411
0.0015135612484362083	531.4339474366218
0.001527566058238073	533.3180064181482
0.0015417004529495594	535.2081903424129
0.0015559656316050743	537.1045153369168
0.0015703628043335525	539.0069975374406
0.0015848931924611134	540.9156530876082
0.0015995580286146689	542.8304981384416
0.0016143585568264862	544.7515488479155
0.0016292960326397224	546.6788213804967
0.0016443717232149317	548.6123319066851
0.0016595869074375604	550.5520966025423
0.0016749428760264374	552.4981316492136
0.0016904409316432641	554.4504532324469
0.0017060823890031236	556.409077542102
0.0017218685749860068	558.3740207716504
0.0017378008287493754	560.3452991176723
0.001753880501841761	562.3229287793447
0.0017701089583174213	564.3069259579195
0.0017864875748520507	566.2973068561986
0.001803017740859569	568.294087677997
0.0018197008586099837	570.2972846276034
0.0018365383433483465	572.306913909225
0.0018535316234148114	574.3229917264352
0.0018706821403658006	576.3455342816023
0.0018879913490962936	578.3745577753206
0.0019054607179632475	580.4100784058214
0.0019230917289101584	582.4521123683904
0.0019408858775927784	584.5006758547626
0.00195884467350599	586.5557850525182
0.001976969640111861	588.6174561444667
0.00199526231496888	590.6857053080208
0.0020137242498623883	592.7605487145654
0.002032357010936222	594.8420025288148
0.002051162178825566	596.9300829081609
0.002070141348791042	599.0248060020144
0.0020892961308540394	601.1261879511374
0.0021086281499332893	603.23424488696
0.002128139045982712	605.3489929308993
0.0021478304741305338	607.4704481936569
0.0021677041048196945	609.5986267745145
0.0021877616239495525	611.7335447606185
0.0022080047330189	613.8752182262515
0.0022284351492703035	616.0236632320979
0.002249054605835781	618.1788958244985
0.002269864851883822	620.3409320346909
0.002290867652767773	622.5097878780474
0.0023120647901755946	624.6854793532952
0.002333458062281003	626.8680224417308
0.0023550492838960097	629.05743310642
0.002376840286624877	631.253727291392
0.0023988329190194903	633.4569209208169
0.002421029046736178	635.6670298981786
0.002443430552693972	637.8840701054296
0.002466039337234339	640.1080574021414
0.002488857318282391	642.339007624638
0.0025118864315095803	644.5769365851212
0.0025351286304979076	646.8218600707834
0.002558585886905646	649.0737938429091
0.0025822601906345965	651.3327536359623
0.0026061535499988958	653.5987551566653
0.002630267991895382	655.871814083063
0.00265460556197554	658.151946063576
0.0026791683248190323	660.4391667160395
0.002703958364108844	662.7334916267321
0.0027289777828080415	665.0349363493916
0.0027542287033381664	667.3435164042156
0.0027797132677592883	669.6592472768515
0.002805433637951713	671.9821444173713
0.002831391995799379	674.3122232392367
0.0028575905433749467	676.6494991182466
0.0028840315031266055	678.9939873914726
0.0029107171180666053	681.3457033561838
0.002937649651961531	683.7046622687499
0.0029648313895243423	686.070879343541
0.002992264636608189	688.4443697518035
0.003019951720402016	690.8251486205285
0.0030478949896279826	693.2132310313007
0.003076096814740708	695.608632019135
0.0031045595881283557	698.0113665713005
0.0031332857243155854	700.421449626125
0.0031622776601683794	702.8388960717871
0.003191537855100762	705.263720745092
0.0032210687912834347	707.6959384302334
0.003250872973854344	710.1355638575388
0.00328095293113119	712.5826117021968
0.0033113112148259113	715.0370965829721
0.003341950400261143	717.4990330609024
0.003372873086588689	719.9684356379797
0.0034040818970100086	722.4453187558133
0.003435579478998746	724.9296967942802
0.0034673685045253162	727.4215840701511
0.0034994516702835728	729.9209948357117
0.00353183169791957	732.4279432773516
0.0035645113342624426	734.9424435141478
0.003597493351557423	737.4645095964269
0.0036307805477010136	739.9941555043057
0.003664375746478333	742.5313951462202
0.0036982817978026624	745.0762423574319
0.0037325015779572056	747.6287108985179
0.0037670379898390887	750.1888144538411
0.0038018939632056123	752.7565666300042
0.003837072454922788	755.3319809542788
0.0038725764492161725	757.9150708730252
0.003908408957924021	760.5058497500848
0.003944573020752784	763.1043308651523
0.003981071705534972	765.7105274121375
0.0040179081084893995	768.3244524974974
0.004055085354483838	770.94611913855
0.004092606597300109	773.5755402617746
0.004130475019901614	776.2127287010834
0.004168693834703354	778.8576971960745
0.004207266283844441	781.5104583902682
0.004246195639463129	784.1710248293169
0.004285485203974395	786.8394089591958
0.004325138310350088	789.5156231243724
0.00436515832240166	792.1996795659528
0.004405548635065534	794.8915904198074
0.004446312674691087	797.5913677146746
0.004487453899331322	800.2990233702383
0.004528975799036208	803.0145691951896
0.00457088189614875	805.7380168852569
0.004613175745603794	808.4693780212217
0.0046558609352295895	811.2086640669045
0.004698941086052154	813.9558863671307
0.004742419852602446	816.7110561456686
0.004786300923226384	819.4741845031505
0.004830588020397726	822.2452824149594
0.0048752849010338635	825.0243607291033
0.0049203953568145095	827.8114301640529
0.004965923214503361	830.6065013065614
0.005011872336272723	833.409584609459
0.005058246620031141	836.2206903894158
0.005105049999754064	839.0398288246884
0.005152286445817566	841.8670099528322
0.00519995996533516	844.7022436683905
0.0052480746024977255	847.5455397205591
0.005296634438916577	850.3969077108201
0.005345643593969717	853.2563570905526
0.005395106225151276	856.1238971586142
0.005445026528424212	858.9995370588937
0.0054954087385762455	861.8832857778399
0.005546257129579108	864.7751521419584
0.005597576014951101	867.6751448152817
0.005649369748123026	870.5832722968133
0.005701642722807475	873.4995429179363
0.005754399373371569	876.4239648398014
0.005807644175213121	879.3565460506791
0.005861381645140287	882.2972943632857
0.005915616341754739	885.2462174120772
0.005970352865838369	888.2033226505155
0.006025595860743578	891.1686173483032
0.006081350012787179	894.1421085885855
0.006137620051647942	897.1238032651255
0.006194410750767815	900.1137080794457
0.006251726927756859	903.1118295379365
0.006309573444801933	906.1181739489379
0.006367955209079158	909.1327474197833
0.006426877173170197	912.1555558538153
0.006486344335482384	915.1866049473681
0.006546361740672749	918.2259001867159
0.00660693448007596	921.2734468449868
0.006668067692136221	924.3292499790499
0.006729766562843178	927.393314426359
0.006792036326171845	930.4656448017713
0.006854882264526616	933.5462454943258
0.006918309709189365	936.6351206639903
0.006982324040771714	939.7322742383737
0.007046930689671469	942.8377099094004
0.007112135136533291	945.9514311299523
0.007177942912713618	949.0734411104745
0.0072443596007499	952.2037428155421
0.007311390834834174	955.3423389603977
0.00737904230129101	958.4892320074459
0.0074473197390598905	961.6444241627104
0.007516228940182055	964.8079173722614
0.007585775750291838	967.9797133186007
0.007655966069112563	971.1598134170038
0.007726805850957024	974.3482188118394
0.007798301105232587	977.5449303728317
0.007870457896950987	980.7499486912996
0.007943282347242816	983.9632740763509
0.00801678063387679	987.184906551035
0.008090958991783824	990.4148458484619
0.008165823713585926	993.6530914078749
0.008241381150130022	996.8996423706926
0.008317637711026709	1000.1544975765031
0.008394599865193975	1003.417655559017
0.008472274141405965	1006.6891145419876
0.008550667128846832	1009.9688724350812
0.008629785477669703	1013.2569268297143
0.008709635899560806	1016.553274994841
0.008790225168308843	1019.857913872704
0.00887156012037961	1023.1708400745434
0.008953647655495937	1026.4920498762613
0.009036494737223014	1029.821539214043
0.009120108393559099	1033.1593036799368
0.009204495717531713	1036.5053385173906
0.009289663867799364	1039.8596386167465
0.009375620069258803	1043.2221985106871
0.00946237161365793	1046.5930123696423
0.00954992586021436	1049.9720739971497
0.009638290236239706	1053.3593768251706
0.00972747223776965	1056.7549139093612
0.009817479430199843	1060.1586779243025
0.009908319448927677	1063.5706611586759
0.01	1066.9908555104034
0.010092528860766845	1070.4192524817367
0.01018591388054117	1073.8558431742986
0.010280162981264737	1077.3006182840838
0.010375284158180127	1080.753568096409
0.010471285480508997	1084.2146824808187
0.010568175092136586	1087.683950885938
0.01066596121230258	1091.161362334289
0.01076465213629835	1094.64690541705
0.010864256236170655	1098.140568288771
0.01096478196143185	1101.6423386620443
0.011066237839776664	1105.1522038021192
0.011168632477805612	1108.6701505214762
0.011271974561755105	1112.1961651743509
0.01137627285823431	1115.7302336512034
0.01148153621496883	1119.2723413731492
0.01158777356155126	1122.8224732863293
0.011694993910198709	1126.3806138562434
0.011803206356517297	1129.946747062025
0.011912420080273748	1133.5208563906651
0.012022644346174128	1137.1029248312
0.012133888504649772	1140.6929348688313
0.012246161992650488	1144.2908684790061
0.012359474334445106	1147.896707121452
0.01247383514242943	1151.5104317341443
0.012589254117941673	1155.1320227272413
0.012705741052085415	1158.7614599769604
0.012823305826560214	1162.398722819402
0.012941958414499861	1166.0437900443258
0.013061708881318416	1169.6966398888783
0.013182567385564071	1173.3572500312614
0.013304544179780912	1177.0255975843609
0.01342764961137864	1180.7016590893138
0.013551894123510362	1184.3854105090293
0.013677288255958493	1188.0768272216608
0.01380384264602885	1191.7758840140202
0.013931568029453032	1195.4825550749456
0.01406047524129914	1199.1968139886178
0.014190575216890922	1202.9186337278238
0.014321878992735435	1206.647986647166
0.014454397707459278	1210.3848444762264
0.014588142602753484	1214.1291783126762
0.014723125024327191	1217.8809586153325
0.014859356422870071	1221.6401551971649
0.014996848355023738	1225.4067372182546
0.015135612484362083	1229.180673178694
0.01527566058238073	1232.961930911446
0.015417004529495593	1236.750477575136
0.015559656316050744	1240.5462796468196
0.015703628043335523	1244.3493029146655
0.015848931924611134	1248.1595124706182
0.01599558028614669	1251.9768727029925
0.016143585568264864	1255.8013472890186
0.016292960326397224	1259.632899187349
0.016443717232149317	1263.4714906305012
0.016595869074375606	1267.3170831172565
0.016749428760264373	1271.169637405014
0.016904409316432643	1275.0291135020823
0.017060823890031235	1278.8954706599395
0.01721868574986007	1282.7686673654277
0.017378008287493755	1286.6486613329077
0.017538805018417612	1290.535409496365
0.017701089583174213	1294.4288680014677
0.01786487574852051	1298.328992197571
0.01803017740859569	1302.2357366296853
0.018197008586099836	1306.149055030385
0.018365383433483467	1310.0689003116825
0.018535316234148114	1313.995224556846
0.018706821403658005	1317.9279790121782
0.018879913490962935	1321.8671140787483
0.019054607179632477	1325.8125793040767
0.019230917289101587	1329.7643233737808
0.019408858775927785	1333.7222941031687
0.0195884467350599	1337.686438428801
0.01976969640111861	1341.6567023999983
0.0199526231496888	1345.633031170316
0.020137242498623885	1349.6153689889702
0.02032357010936222	1353.6036591922323
0.02051162178825566	1357.5978441947714
0.020701413487910422	1361.5978654809674
0.020892961308540393	1365.6036635961816
0.021086281499332893	1369.6151781379879
0.021281390459827118	1373.6323477473693
0.02147830474130534	1377.6551100998772
0.021677041048196947	1381.6834018967554
0.021877616239495523	1385.7171588560266
0.022080047330189	1389.7563157035524
0.02228435149270304	1393.8008061640517
0.022490546058357812	1397.8505629520894
0.02269864851883822	1401.9055177630441
0.02290867652767773	1405.9656012640246
0.02312064790175595	1410.0307430847818
0.02333458062281003	1414.1008718085761
0.0235504928389601	1418.1759149630193
0.023768402866248768	1422.2557990109071
0.023988329190194904	1426.3404493409967
0.024210290467361784	1430.4297902587944
0.02443430552693972	1434.5237449772967
0.024660393372343395	1438.622235607724
0.02488857318282391	1442.7251831502265
0.0251188643150958	1446.832507484578
0.025351286304979077	1450.9441273608534
0.02558585886905646	1455.0599603900816
0.025822601906345968	1459.1799230348934
0.02606153549998896	1463.3039306001563
0.02630267991895382	1467.4318972235951
0.0265460556197554	1471.5637358664032
0.026791683248190326	1475.6993583038488
0.027039583641088438	1479.838675115872
0.027289777828080414	1483.9815956776804
0.027542287033381664	1488.1280281503384
0.027797132677592887	1492.2778794713602
0.028054336379517132	1496.4310553452967
0.02831391995799379	1500.587460234335
0.028575905433749466	1504.7469973488928
0.028840315031266057	1508.909568638221
0.029107171180666053	1513.075074781025
0.02937649651961531	1517.2434151760817
0.029648313895243424	1521.4144879328765
0.02992264636608189	1525.5881898622577
0.03019951720402016	1529.7644164671026
0.03047894989627983	1533.9430619330074
0.030760968147407083	1538.124019118987
0.031045595881283555	1542.3071795482153
0.031332857243155855	1546.492433398785
0.0316227766016838	1550.6796694944858
0.031915378551007616	1554.8687752956243
0.032210687912834345	1559.0596368898814
0.03250872973854344	1563.2521389831902
0.032809529311311904	1567.4461648906636
0.03311311214825911	1571.6415965275614
0.03341950400261143	1575.8383144002985
0.033728730865886895	1580.036197597506
0.034040818970100084	1584.2351237811308
0.03435579478998746	1588.4349691775958
0.034673685045253165	1592.6356085690184
0.03499451670283573	1596.8369152844716
0.0353183169791957	1601.0387611913247
0.03564511334262443	1605.2410166866384
0.03597493351557423	1609.4435506886268
0.03630780547701014	1613.6462306281953
0.03664375746478333	1617.8489224405437
0.036982817978026626	1622.0514905568537
0.037325015779572056	1626.2537978960613
0.03767037989839089	1630.4557058566977
0.038018939632056124	1634.6570743088228
0.03837072454922788	1638.8577615860665
0.038725764492161724	1643.0576244777378
0.03908408957924021	1647.2565182210496
0.03944573020752784	1651.4542964934394
0.03981071705534972	1655.6508114049955
0.04017908108489399	1659.8459134909901
0.04055085354483839	1664.0394517045327
0.04092606597300109	1668.2312734093305
0.04130475019901614	1672.4212243725772
0.04168693834703355	1676.6091487579636
0.04207266283844441	1680.7948891188166
0.042461956394631295	1684.978286391372
0.04285485203974396	1689.1591798881868
0.04325138310350088	1693.337407291686
0.043651583224016605	1697.5128046478624
0.044055486350655336	1701.6852063601245
0.04446312674691087	1705.8544451832968
0.04487453899331322	1710.0203522177787
0.045289757990362084	1714.1827569038708
0.045708818961487506	1718.3414870162665
0.04613175745603794	1722.4963686587173
0.046558609352295895	1726.6472262588686
0.046989410860521545	1730.7938825632893
0.04742419852602447	1734.9361586326806
0.04786300923226383	1739.0738738372802
0.04830588020397727	1743.206845852453
0.048752849010338634	1747.3348906545011
0.049203953568145095	1751.4578225166642
0.049659232145033615	1755.575454005336
0.05011872336272723	1759.6875959765011
0.050582466200311406	1763.7940575723921
0.05105049999754063	1767.8946462183656
0.05152286445817566	1771.9891676200277
0.0519995996533516	1776.0774257605713
0.05248074602497726	1780.1592228983827
0.05296634438916578	1784.2343595648765
0.05345643593969717	1788.3026345625933
0.05395106225151276	1792.3638449635562
0.05445026528424212	1796.4177861078826
0.054954087385762455	1800.4642516026802
0.055462571295791074	1804.503033321201
0.055975760149511014	1808.5339214022956
0.05649369748123026	1812.5567042501339
0.057016427228074755	1816.571168534234
0.057543993733715694	1820.5770991897778
0.058076441752131204	1824.5742794182395
0.05861381645140287	1828.5624906883136
0.0591561634175474	1832.5415127371637
0.05970352865838369	1836.5111235719942
0.06025595860743578	1840.4710994719392
0.06081350012787179	1844.421214990294
0.06137620051647942	1848.361242957081
0.06194410750767815	1852.2909544819538
0.0625172692775686	1856.2101189574626
0.06309573444801933	1860.1185040626617
0.06367955209079158	1864.015875767093
0.06426877173170197	1867.901998335128
0.06486344335482384	1871.776634330684
0.0654636174067275	1875.6395446223203
0.0660693448007596	1879.490488388725
0.06668067692136222	1883.3292231245807
0.06729766562843179	1887.1555046468407
0.06792036326171845	1890.969087101403
0.06854882264526617	1894.7697229701853
0.06918309709189366	1898.55716307863
0.06982324040771713	1902.3311566036157
0.0704693068967147	1906.0914510818081
0.07112135136533292	1909.8377924184208
0.07177942912713618	1913.5699248964474
0.072443596007499	1917.2875911863073
0.07311390834834174	1920.9905323559544
0.0737904230129101	1924.678487881444
0.0744731973905989	1928.351195657945
0.07516228940182056	1932.0083920112393
0.07585775750291839	1935.6498117096776
0.07655966069112563	1939.2751879766176
0.07726805850957025	1942.8842525033442
0.07798301105232587	1946.47673546248
0.07870457896950987	1950.0523655218876
0.07943282347242815	1953.610869859071
0.08016780633876791	1957.1519741760778
0.08090958991783824	1960.6754027149177
0.08165823713585925	1964.1808782734918
0.08241381150130023	1967.6681222220313
0.0831763771102671	1971.13685452008
0.08394599865193975	1974.586793733988
0.08472274141405965	1978.017657054947
0.08550667128846834	1981.4291603175611
0.08629785477669703	1984.821018018964
0.08709635899560808	1988.1929433384744
0.08790225168308843	1991.5446481578124
0.0887156012037961	1994.8758430818682
0.08953647655495939	1998.186237460022
0.09036494737223015	2001.475539408046
0.09120108393559098	2004.7434558305426
0.09204495717531713	2007.989692443995
0.09289663867799364	2011.213953800351
0.09375620069258803	2014.4159433112081
0.09462371613657931	2017.595363272579
0.0954992586021436	2020.751914890226
0.09638290236239705	2023.885298305596
0.09727472237769652	2026.9952126223416
0.09817479430199844	2030.0813559334265
0.09908319448927677	2033.1434253488414
0.1	2036.1811170238977

==> plotdata/lvar.dat <==
l	r
10	2032.873427582008
11	2032.0675333889187
12	2031.6097421403288
13	2031.402968219647
14	2031.3799341128706
15	2031.4929534053672
16	2031.7075660075454
17	2031.9984522080726
18	2032.3467395104929
19	2032.7381856457648
20	2033.1619270891463
21	2033.6096010185465
22	2034.0747189981482
23	2034.5522135108818
24	2035.0381051827376
25	2035.5292555719973
26	2036.023181467273
27	2036.5179139662648
28	2037.0118905383858
29	2037.5038716440006
30	2037.9928758177286
31	2038.4781287624808
32	2038.9590231653617
33	2039.4350867834758
34	2039.9059569551769
35	2040.3713601378577
36	2040.8310954029516
37	2041.2850210648326
38	2041.7330438054005
39	2042.175109796397
40	2042.6111974286116
41	2043.041311339488
42	2043.465477494281
43	2043.883739125509
44	2044.2961533741893
45	2044.7027885068778
46	2045.1037216066863
47	2045.4990366555708
48	2045.8888229405666
49	2046.2731737288796
50	2046.6521851666278
51	2047.0259553640728
52	2047.3945836365783
53	2047.7581698759177
54	2048.1168140307896
55	2048.4706156789703
56	2048.819673676474
57	2049.1640858714086
58	2049.5039488723232
59	2049.8393578623713
60	2050.1704064520527
61	2050.497186564441
62	2050.8197883477224
63	2051.138300110697
64	2051.4528082775555
65	2051.7633973588177
66	2052.070149935782
67	2052.37314665624
68	2052.6724662395586
69	2052.9681854895034
70	2053.2603793134385
71	2053.54912074672
72	2053.8344809813125
73	2054.1165293977697
74	2054.3953335998613
75	2054.6709594512604
76	2054.9434711137546
77	2055.2129310865644
78	2055.4794002463796
79	2055.742937887851
80	2056.0036017642055
81	2056.261448127846
82	2056.516531770695
83	2056.7689060641756
84	2057.0186229986675
85	2057.2657332223844
86	2057.510286079537
87	2057.7523296477675
88	2057.9919107747887
89	2058.2290751141572
90	2058.4638671602165
91	2058.696330282132
92	2058.9265067570404
93	2059.1544378022977
94	2059.3801636068206
95	2059.603723361538
96	2059.8251552889465
97	2060.0444966717887
98	2060.2617838808696
99	2060.477052402021
100	2060.6903368622247
101	2060.9016710549304
102	2061.1110879645767
103	2061.3186197903233
104	2061.524297969047
105	2061.7281531975746
106	2061.9302154542315
107	2062.130514019671
108	2062.329077497041
109	2062.525933831499
110	2062.7211103290847
111	2062.914633674999
112	2063.106529951257
113	2063.29682465381
114	2063.485542709074
115	2063.672708489947
116	2063.858345831294
117	2064.04247804494
118	2064.2251279341667
119	2064.406317807765
120	2064.586069493605
121	2064.764404351796
122	2064.9413432874144
123	2065.1169067628284
124	2065.2911148096237
125	2065.4639870401597
126	2065.635542658763
127	2065.8058004725494
128	2065.974778901928
129	2066.1424959907663
130	2066.308969416232
131	2066.474216498345
132	2066.638254209217
133	2066.8010991820206
134	2066.962767719666
135	2067.123275803231
136	2067.2826391001227
137	2067.4408729719894
138	2067.597992482404
139	2067.754012404305
140	2067.9089472272212
141	2068.0628111642795
142	2068.2156181590008
143	2068.367381891903
144	2068.518115786894
145	2068.667833017499
146	2068.8165465128895
147	2068.964268963737
148	2069.111012827907
149	2069.2567903359854
150	2069.4016134966378
151	2069.5454941018306
152	2069.6884437318868
153	2069.830473760416
154	2069.971595359093
155	2070.111819502303
156	2070.251156971668
157	2070.389618360436
158	2070.52721407775
159	2070.6639543528017
160	2070.799849238884
161	2070.9349086172965
162	2071.069142201193
163	2071.2025595392865
164	2071.335170019474
165	2071.466982872358
166	2071.5980071746685
167	2071.7282518526126
168	2071.857725685112
169	2071.9864373069763
170	2072.1143952119746
171	2072.2416077558373
172	2072.3680831591873
173	2072.493829510377
174	2072.6188547682623
175	2072.743166764914
176	2072.866773208237
177	2072.9896816845526
178	2073.11189966109
179	2073.2334344884234
180	2073.3542934028615
181	2073.4744835287534
182	2073.5940118807575
183	2073.71288536604
184	2073.8311107864297
185	2073.9486948405206
186	2074.0656441257047
187	2074.181965140183
188	2074.2976642849076
189	2074.4127478654827
190	2074.5272220940274
191	2074.641093090977
192	2074.754366886861
193	2074.8670494240246
194	2074.9791465583216
195	2075.0906640607523
196	2075.201607619075
197	2075.3119828393783
198	2075.421795247619
199	2075.531050291108
200	2075.6397533399945
201	2075.7479096886777
202	2075.8555245572147
203	2075.962603092688
204	2076.0691503705375
205	2076.1751713958724
206	2076.280671104737
207	2076.3856543653674
208	2076.490125979412
209	2076.5940906831183
210	2076.6975531485045
211	2076.8005179845018
212	2076.9029897380656
213	2077.004972895276
214	2077.1064718823955
215	2077.2074910669235
216	2077.308034758614
217	2077.4081072104786
218	2077.5077126197643
219	2077.6068551289154
220	2077.705538826508
221	2077.803767748171
222	2077.901545877486
223	2077.998877146865
224	2078.0957654384165
225	2078.1922145847852
226	2078.288228369983
227	2078.383810530198
228	2078.4789647545786
229	2078.573694686032
230	2078.6680039219623
231	2078.761896015027
232	2078.855374473869
233	2078.9484427638254
234	2079.0411043076383
235	2079.1333624861354
236	2079.225220638905
237	2079.316682064957
238	2079.407750023372
239	2079.4984277339377
240	2079.588718377761
241	2079.678625097891
242	2079.7681509999106
243	2079.8572991525207
244	2079.9460725881204
245	2080.034474303372
246	2080.122507259751
247	2080.2101743840844
248	2080.2974785690967
249	2080.384422673919
250	2080.4710095246073
251	2080.557241914645
252	2080.643122605437
253	2080.7286543267915
254	2080.813839777396
255	2080.898681625285
256	2080.983182508298
257	2081.067345034523
258	2081.1511717827466
259	2081.234665302881
260	2081.317828116387
261	2081.400662716702
262	2081.4831715696337
263	2081.5653571137755
264	2081.6472217608975
265	2081.7287678963326
266	2081.8099978793593
267	2081.8909140435762
268	2081.9715186972685
269	2082.0518141237712
270	2082.13180258182
271	2082.2114863059032
272	2082.290867506604
273	2082.3699483709365
274	2082.448731062675
275	2082.52721772268
276	2082.605410469215
277	2082.683311398265
278	2082.7609225838437
279	2082.8382460782914
280	2082.9152839125786
281	2082.992038096597
282	2083.0685106194455
283	2083.1447034497187
284	2083.2206185357777
285	2083.296257806031
286	2083.371623169195
287	2083.4467165145684
288	2083.5215397122847
289	2083.596094613572
290	2083.6703830510037
291	2083.744406838743
292	2083.8181677727907
293	2083.891667631224
294	2083.964908174429
295	2084.037891145333
296	2084.1106182696376
297	2084.183091256032
298	2084.255311796433
299	2084.327281566173
300	2084.3990022242447
301	2084.470475413489
302	2084.5417027608105
303	2084.6126858773837
304	2084.6834263588457
305	2084.7539257855015
306	2084.8241857225107
307	2084.894207720087
308	2084.963993313675
309	2085.0335440241474
310	2085.102861357977
311	2085.171946807425
312	2085.2408018507117
313	2085.3094279521897
314	2085.377826562523
315	2085.4459991188455
316	2085.513947044934
317	2085.5816717513694
318	2085.649174635702
319	2085.716457082598
320	2085.7835204640137
321	2085.850366139332
322	2085.9169954555264
323	2085.9834097473035
324	2086.049610337255
325	2086.115598535998
326	2086.1813756423194
327	2086.2469429433177
328	2086.3123017145444
329	2086.37745322013
330	2086.442398712933
331	2086.5071394346605
332	2086.571676616006
333	2086.636011476774
334	2086.7001452260115
335	2086.7640790621253
336	2086.8278141730175
337	2086.891351736192
338	2086.9546929188878
339	2087.0178388781906
340	2087.0807907611456
341	2087.1435497048815
342	2087.2061168367177
343	2087.2684932742736
344	2087.330680125585
345	2087.3926784892083
346	2087.4544894543283
347	2087.516114100862
348	2087.5775534995673
349	2087.638808712138
350	2087.6998807913137
351	2087.760770780971
352	2087.821479716227
353	2087.8820086235337
354	2087.942358520778
355	2088.0025304173696
356	2088.062525314338
357	2088.122344204424
358	2088.1819880721673
359	2088.2414578940015
360	2088.300754638336
361	2088.3598792656453
362	2088.4188327285583
363	2088.477615971936
364	2088.5362299329604
365	2088.5946755412124
366	2088.6529537187594
367	2088.7110653802292
368	2088.769011432891
369	2088.8267927767356
370	2088.8844103045503
371	2088.9418649019944
372	2088.9991574476753
373	2089.056288813224
374	2089.1132598633667
375	2089.1700714559943
376	2089.2267244422364
377	2089.2832196665377
378	2089.3395579667103
379	2089.3957401740213
380	2089.451767113248
381	2089.507639602752
382	2089.563358454538
383	2089.618924474323
384	2089.674338461604
385	2089.729601209714
386	2089.784713505886
387	2089.8396761313243
388	2089.894489861251
389	2089.949155464975
390	2090.0036737059536
391	2090.058045341843
392	2090.112271124564
393	2090.166351800356
394	2090.2202881098306
395	2090.2740807880373
396	2090.3277305645083
397	2090.3812381633134
398	2090.4346043031233
399	2090.4878296972565
400	2090.540915053729
401	2090.5938610753146
402	2090.646668459585
403	2090.6993378989705
404	2090.7518700808077
405	2090.8042656873827
406	2090.856525395989
407	2090.9086498789707
408	2090.9606398037713
409	2091.012495832976
410	2091.0642186243713
411	2091.1158088309735
412	2091.1672671010915
413	2091.2185940783565
414	2091.2697904017787
415	2091.3208567057845
416	2091.371793620257
417	2091.422601770588
418	2091.473281777713
419	2091.52383425816
420	2091.5742598240754
421	2091.624559083288
422	2091.6747326393306
423	2091.7247810914887
424	2091.774705034835
425	2091.8245050602754
426	2091.87418175458
427	2091.923735700426
428	2091.973167476433
429	2092.0224776572054
430	2092.07166681336
431	2092.120735511566
432	2092.169684314591
433	2092.2185137813217
434	2092.2672244668083
435	2092.315816922294
436	2092.364291695252
437	2092.412649329423
438	2092.4608903648427
439	2092.5090153378787
440	2092.5570247812607
441	2092.6049192241167
442	2092.6526991920023
443	2092.700365206935
444	2092.7479177874197
445	2092.7953574484927
446	2092.842684701732
447	2092.8899000553106
448	2092.9370040140097
449	2092.9839970792564
450	2093.0308797491507
451	2093.0776525184974
452	2093.1243158788266
453	2093.1708703184368
454	2093.2173163224084
455	2093.2636543726385
456	2093.3098849478706
457	2093.3560085237154
458	2093.402025572686
459	2093.4479365642123
460	2093.493741964684
461	2093.5394422374634
462	2093.5850378429127
463	2093.6305292384313
464	2093.675916878464
465	2093.7212012145405
466	2093.7663826952876
467	2093.811461766466
468	2093.856438870987
469	2093.9013144489386
470	2093.94608893761
471	2093.9907627715097
472	2094.0353363824
473	2094.079810199309
474	2094.124184648555
475	2094.168460153778
476	2094.212637135953
477	2094.256716013412
478	2094.3006972018748
479	2094.3445811144557
480	2094.388368161703
481	2094.4320587516045
482	2094.475653289619
483	2094.519152178687
484	2094.562555819264
485	2094.6058646093297
486	2094.649078944415
487	2094.6921992176176
488	2094.7352258196215
489	2094.778159138724
490	2094.8209995608468
491	2094.8637474695543
492	2094.906403246083
493	2094.948967269347
494	2094.9914399159697
495	2095.033821560289
496	2095.0761125743866
497	2095.118313328097
498	2095.160424189035
499	2095.202445522602
500	2095.2443776920186
501	2095.286221058322
502	2095.327975980403
503	2095.3696428150074
504	2095.4112219167696
505	2095.4527136382044
506	2095.4941183297506
507	2095.535436339771
508	2095.5766680145703
509	2095.6178136984167
510	2095.6588737335533
511	2095.6998484602136
512	2095.740738216641
513	2095.7815433391
514	2095.822264161892
515	2095.8629010173763
516	2095.9034542359723
517	2095.9439241461905
518	2095.9843110746347
519	2096.0246153460216
520	2096.0648372831934
521	2096.104977207137
522	2096.145035436988
523	2096.185012290056
524	2096.2249080818324
525	2096.264723126003
526	2096.3044577344676
527	2096.3441122173476
528	2096.383686882998
529	2096.423182038031
530	2096.462597987317
531	2096.5019350340062
532	2096.5411934795343
533	2096.5803736236417
534	2096.6194757643825
535	2096.6585001981366
536	2096.697447219628
537	2096.7363171219267
538	2096.775110196472
539	2096.813826733075
540	2096.852467019937
541	2096.8910313436563
542	2096.9295199892485
543	2096.9679332401483
544	2097.0062713782236
545	2097.0445346837932
546	2097.082723435629
547	2097.120837910974
548	2097.1588783855495
549	2097.1968451335697
550	2097.234738427747
551	2097.2725585393096
552	2097.3103057380094
553	2097.347980292128
554	2097.385582468494
555	2097.423112532493
556	2097.460570748069
557	2097.497957377748
558	2097.5352726826404
559	2097.5725169224493
560	2097.6096903554853
561	2097.646793238672
562	2097.683825827564
563	2097.720788376346
564	2097.7576811378467
565	2097.7945043635527
566	2097.831258303612
567	2097.867943206845
568	2097.9045593207557
569	2097.9411068915383
570	2097.9775861640896
571	2098.013997382014
572	2098.050340787638
573	2098.0866166220085
574	2098.1228251249177
575	2098.1589665348956
576	2098.195041089231
577	2098.2310490239715
578	2098.2669905739385
579	2098.302865972731
580	2098.338675452737
581	2098.374419245139
582	2098.4100975799256
583	2098.445710685896
584	2098.4812587906717
585	2098.516742120702
586	2098.552160901274
587	2098.587515356516
588	2098.622805709412
589	2098.6580321818055
590	2098.6931949944055
591	2098.728294366798
592	2098.763330517453
593	2098.798303663728
594	2098.8332140218818
595	2098.8680618070775
596	2098.902847233388
597	2098.93757051381
598	2098.9722318602676
599	2099.0068314836117
600	2099.041369593645
601	2099.0758463991087
602	2099.110262107709
603	2099.1446169261035
604	2099.1789110599293
605	2099.2131447137926
606	2099.247318091285
607	2099.2814313949843
608	2099.3154848264676
609	2099.349478586314
610	2099.383412874109
611	2099.4172878884565
612	2099.451103826978
613	2099.4848608863326
614	2099.518559262201
615	2099.552199149314
616	2099.585780741447
617	2099.6193042314258
618	2099.65276981114
619	2099.6861776715414
620	2099.719528002654
621	2099.752820993579
622	2099.786056832501
623	2099.819235706695
624	2099.8523578025274
625	2099.8854233054685
626	2099.9184324000944
627	2099.9513852700916
628	2099.984282098267
629	2100.0171230665487
630	2100.0499083559953
631	2100.082638146798
632	2100.1153126182912
633	2100.147931948951
634	2100.1804963164036
635	2100.213005897437
636	2100.245460867993
637	2100.2778614031854
638	2100.3102076773
639	2100.3424998637943
640	2100.374738135313
641	2100.4069226636857
642	2100.4390536199344
643	2100.471131174281
644	2100.503155496145
645	2100.535126754158
646	2100.567045116158
647	2100.5989107492055
648	2100.630723819579
649	2100.6624844927883
650	2100.694192933567
651	2100.725849305892
652	2100.7574537729774
653	2100.7890064972808
654	2100.820507640514
655	2100.851957363643
656	2100.88335582689
657	2100.91470318974
658	2100.9459996109513
659	2100.977245248551
660	2101.0084402598422
661	2101.0395848014123
662	2101.0706790291333
663	2101.101723098166
664	2101.1327171629637
665	2101.1636613772853
666	2101.194555894183
667	2101.225400866023
668	2101.2561964444785
669	2101.2869427805404
670	2101.3176400245165
671	2101.34828832604
672	2101.3788878340683
673	2101.409438696893
674	2101.43994106214
675	2101.470395076774
676	2101.5008008871027
677	2101.531158638781
678	2101.5614684768157
679	2101.591730545565
680	2101.62194498875
681	2101.65211194945
682	2101.682231570113
683	2101.7123039925555
684	2101.742329357964
685	2101.772307806909
686	2101.802239479336
687	2101.832124514579
688	2101.861963051355
689	2101.8917552277753
690	2101.9215011813462
691	2101.95120104897
692	2101.9808549669556
693	2102.010463071011
694	2102.040025496256
695	2102.069542377226
696	2102.099013847866
697	2102.1284400415425
698	2102.157821091044
699	2102.1871571285856
700	2102.2164482858107
701	2102.2456946937937
702	2102.2748964830434
703	2102.3040537835104
704	2102.333166724585
705	2102.362235435102
706	2102.391260043345
707	2102.4202406770482
708	2102.4491774634016
709	2102.4780705290505
710	2102.506920000101
711	2102.535726002124
712	2102.564488660155
713	2102.5932080986995
714	2102.6218844417376
715	2102.650517812721
716	2102.6791083345834
717	2102.707656129735
718	2102.7361613200765
719	2102.7646240269883
720	2102.793044371347
721	2102.8214224735184
722	2102.849758453366
723	2102.8780524302483
724	2102.9063045230273
725	2102.9345148500684
726	2102.9626835292447
727	2102.9908106779353
728	2103.018896413034
729	2103.046940850948
730	2103.074944107602
731	2103.102906298441
732	2103.1308275384345
733	2103.1587079420715
734	2103.186547623377
735	2103.2143466958964
736	2103.2421052727177
737	2103.2698234664585
738	2103.297501389275
739	2103.325139152865
740	2103.352736868471
741	2103.380294646877
742	2103.4078125984165
743	2103.4352908329724
744	2103.4627294599854
745	2103.490128588445
746	2103.5174883269015
747	2103.544808783464
748	2103.572090065802
749	2103.5993322811555
750	2103.6265355363257
751	2103.6536999376854
752	2103.680825591179
753	2103.707912602324
754	2103.7349610762135
755	2103.761971117522
756	2103.7889428305007
757	2103.8158763189863
758	2103.842771686396
759	2103.869629035741
760	2103.896448469618
761	2103.9232300902163
762	2103.9499739993157
763	2103.976680298297
764	2104.003349088137
765	2104.029980469407
766	2104.0565745422896
767	2104.0831314065676
768	2104.1096511616265
769	2104.136133906469
770	2104.162579739697
771	2104.1889887595325
772	2104.2153610638106
773	2104.2416967499817
774	2104.2679959151146
775	2104.294258655899
776	2104.320485068645
777	2104.346675249292
778	2104.3728292934006
779	2104.3989472961625
780	2104.425029352397
781	2104.4510755565575
782	2104.4770860027293
783	2104.503060784636
784	2104.528999995636
785	2104.5549037287306
786	2104.5807720765565
787	2104.6066051314
788	2104.6324029851903
789	2104.6581657295014
790	2104.6838934555562
791	2104.7095862542305
792	2104.735244216049
793	2104.760867431193
794	2104.7864559894956
795	2104.812009980453
796	2104.8375294932157
797	2104.8630146165947
798	2104.8884654390677
799	2104.9138820487738
800	2104.939264533515
801	2104.9646129807675
802	2104.989927477674
803	2105.0152081110436
804	2105.0404549673644
805	2105.0656681327955
806	2105.09084769317
807	2105.115993734003
808	2105.141106340484
809	2105.1661855974853
810	2105.191231589562
811	2105.2162444009527
812	2105.2412241155785
813	2105.26617081705
814	2105.291084588665
815	2105.3159655134145
816	2105.340813673976
817	2105.36562915272
818	2105.390412031716
819	2105.415162392729
820	2105.439880317216
821	2105.464565886339
822	2105.4892191809545
823	2105.513840281626
824	2105.538429268621
825	2105.5629862219052
826	2105.587511221156
827	2105.612004345756
828	2105.636465674799
829	2105.66089528709
830	2105.6852932611396
831	2105.709659675178
832	2105.7339946071465
833	2105.758298134705
834	2105.7825703352282
835	2105.8068112858127
836	2105.831021063274
837	2105.8551997441455
838	2105.8793474046875
839	2105.903464120881
840	2105.927549968439
841	2105.951605022793
842	2105.975629359107
843	2105.999623052273
844	2106.023586176915
845	2106.0475188073874
846	2106.07142101778
847	2106.0952928819115
848	2106.1191344733434
849	2106.1429458653693
850	2106.1667271310234
851	2106.1904783430773
852	2106.2141995740453
853	2106.237890896181
854	2106.2615523814848
855	2106.285184101697
856	2106.3087861283084
857	2106.33235853255
858	2106.3559013854087
859	2106.3794147576114
860	2106.402898719642
861	2106.426353341736
862	2106.4497786938746
863	2106.4731748458003
864	2106.4965418670045
865	2106.519879826742
866	2106.543188794016
867	2106.5664688375923
868	2106.589720025998
869	2106.6129424275146
870	2106.6361361101945
871	2106.6593011418427
872	2106.682437590033
873	2106.705545522108
874	2106.728625005164
875	2106.7516761060783
876	2106.7746988914873
877	2106.7976934278013
878	2106.8206597811973
879	2106.843598017625
880	2106.8665082028074
881	2106.8893904022393
882	2106.9122446811903
883	2106.9350711047055
884	2106.957869737607
885	2106.980640644492
886	2107.0033838897402
887	2107.0260995375093
888	2107.0487876517336
889	2107.071448296133
890	2107.0940815342083
891	2107.116687429247
892	2107.139266044313
893	2107.1618174422642
894	2107.1843416857405
895	2107.2068388371695
896	2107.229308958767
897	2107.251752112541
898	2107.274168360282
899	2107.2965577635805
900	2107.3189203838133
901	2107.3412562821527
902	2107.3635655195644
903	2107.3858481568063
904	2107.4081042544362
905	2107.4303338728046
906	2107.452537072064
907	2107.4747139121614
908	2107.496864452841
909	2107.518988753655
910	2107.541086873952
911	2107.5631588728797
912	2107.585204809391
913	2107.6072247422503
914	2107.62921873001
915	2107.6511868310427
916	2107.673129103519
917	2107.6950456054233
918	2107.7169363945413
919	2107.7388015284673
920	2107.7606410646126
921	2107.7824550601945
922	2107.8042435722386
923	2107.8260066575876
924	2107.847744372894
925	2107.869456774626
926	2107.8911439190656
927	2107.9128058623096
928	2107.9344426602706
929	2107.9560543686803
930	2107.9776410430854
931	2107.999202738854
932	2108.0207395111715
933	2108.0422514150455
934	2108.0637385052996
935	2108.0852008365846
936	2108.1066384633705
937	2108.128051439952
938	2108.149439820446
939	2108.170803658797
940	2108.1921430087737
941	2108.2134579239682
942	2108.2347484578036
943	2108.2560146635265
944	2108.2772565942164
945	2108.29847430278
946	2108.319667841953
947	2108.3408372643016
948	2108.361982622224
949	2108.3831039679517
950	2108.404201353547
951	2108.4252748309045
952	2108.446324451757
953	2108.467350267671
954	2108.4883523300455
955	2108.5093306901163
956	2108.53028539896
957	2108.551216507487
958	2108.572124066447
959	2108.5930081264282
960	2108.6138687378625
961	2108.634705951015
962	2108.6555198159986
963	2108.6763103827616
964	2108.6970777010997
965	2108.71782182065
966	2108.7385427908916
967	2108.7592406611525
968	2108.7799154805966
969	2108.8005672982426
970	2108.8211961629513
971	2108.8418021234324
972	2108.8623852282385
973	2108.8829455257755
974	2108.903483064296
975	2108.9239978919
976	2108.9444900565404
977	2108.9649596060212
978	2108.985406587994
979	2109.0058310499658
980	2109.0262330392925
981	2109.0466126031874
982	2109.066969788713
983	2109.087304642789
984	2109.1076172121925
985	2109.127907543547
986	2109.1481756833396
987	2109.1684216779145
988	2109.188645573467
989	2109.2088474160573
990	2109.229027251599
991	2109.249185125866
992	2109.2693210844927
993	2109.2894351729715
994	2109.3095274366583
995	2109.3295979207674
996	2109.3496466703746
997	2109.369673730422
998	2109.389679145713
999	2109.4096629609116
1000	2109.429625220548

==> plotdata/nvar.dat <==
n	r
4	2360.2354412499053
5	2323.884620748038
6	2296.55893261551
7	2274.7975809503896
8	2256.792572707502
9	2241.484803160932
10	2228.20255546156
11	2216.4941045743235
12	2206.0416654303212
13	2196.6135339316806
14	2188.0357770201576
15	2180.1746335971206
16	2172.925116671826
17	2166.2033736515327
18	2159.941413588683
19	2154.083375073058
20	2148.5828258928027
21	2143.400771085158
22	2138.5041581450146
23	2133.8647380177254
24	2129.4581851859225
25	2125.2634094240366
26	2121.2620113707276
27	2117.437847418946
28	2113.7766786862285
29	2110.265885358109
30	2106.8942323686015
31	2103.651675768046
32	2100.529201613807
33	2097.518691064353
34	2094.6128067414425
35	2091.804896473916
36	2089.0889113387666
37	2086.459335533626
38	2083.9111260960412
39	2081.43966086161
40	2079.040693350626
41	2076.710313509017
42	2074.444913418359
43	2072.241157241607
44	2070.0959547941634
45	2068.0064382297664
46	2065.969941412507
47	2063.9839816133112
48	2062.0462432246827
49	2060.154563233429
50	2058.3069182292797
51	2056.5014127593545
52	2054.736268865163
53	2053.0098166614766
54	2051.320485835483
55	2049.6667979608096
56	2048.047359534831
57	2046.4608556593823
58	2044.906044295111
59	2043.3817510283368
60	2041.886864296724
61	2040.4203310265318
62	2038.9811526397239
63	2037.5683813941198
64	2036.181117023897
65	2034.8185036514842
66	2033.4797269450323
67	2032.1640114985153
68	2030.8706184139155
69	2029.5988430671648
70	2028.348013041383
71	2027.1174862126777
72	2025.9066489752267
73	2024.7149145937146
74	2023.5417216723454
75	2022.386532730725
76	2021.248832877798
77	2020.1281285759142
78	2019.0239464877552
79	2017.9358323996096
80	2016.8633502150203
81	2015.8060810133632
82	2014.7636221684375
83	2013.735586522537
84	2012.7216016118873
85	2011.7213089396764
86	2010.7343632932266
87	2009.7604321021383
88	2008.7991948345089
89	2007.850342428552
90	2006.9135767571786
91	2005.9886101232617
92	2005.075164783523
93	2004.1729724991121
94	2003.2817741111292
95	2002.4013191394242
96	2001.531365403186
97	2000.6716786619268
98	1999.8220322755367
99	1998.9822068822448
100	1998.151990093356
101	1997.33117620371
102	1996.5195659169478
103	1995.716966084657
104	1994.9231894585637
105	1994.1380544550416
106	1993.361384931137
107	1992.5930099715401
108	1991.8327636857791
109	1991.08048501511
110	1990.3360175485518
111	1989.5992093475118
112	1988.8699127785899
113	1988.1479843540471
114	1987.4332845795707
115	1986.7256778089156
116	1986.0250321050523
117	1985.3312191075033
118	1984.644113905494
119	1983.963594916675
120	1983.2895437710697
121	1982.621845200023
122	1981.9603869298655
123	1981.3050595800862
124	1980.6557565657433
125	1980.012374003966
126	1979.3748106242733
127	1978.7429676825873
128	1978.1167488787173
129	1977.496060277177
130	1976.8808102311525
131	1976.2709093094993
132	1975.6662702265821
133	1975.0668077748858
134	1974.4724387602107
135	1973.88308193938
136	1973.298657960291
137	1972.7190893042784
138	1972.1443002306175
139	1971.5742167230953
140	1971.008766438585
141	1970.447878657488
142	1969.891484235998
143	1969.339515560099
144	1968.7919065012027
145	1968.2485923733984
146	1967.7095098921961
147	1967.1745971347416
148	1966.643793501416
149	1966.1170396787784
150	1965.5942776037768
151	1965.075450429204
152	1964.5605024903205
153	1964.0493792726058
154	1963.5420273806014
155	1963.0383945078026
156	1962.5384294075247
157	1962.0420818647592
158	1961.5493026689353
159	1961.0600435875751
160	1960.5742573408006
161	1960.0918975766654
162	1959.6129188472576
163	1959.1372765855924
164	1958.6649270832052
165	1958.1958274684587
166	1957.7299356855385
167	1957.2672104740793
168	1956.8076113494308
169	1956.3510985835326
170	1955.8976331863564
171	1955.4471768879198
172	1954.9996921208499
173	1954.555142003449
174	1954.1134903232773
175	1953.6747015212195
176	1953.2387406760154
177	1952.8055734892519
178	1952.3751662707762
179	1951.9474859245468
180	1951.5224999348836
181	1951.1001763531087
182	1950.6804837845725
183	1950.263391376043
184	1949.8488688034497
185	1949.4368862599767
186	1949.0274144444704
187	1948.6204245501924
188	1948.21588825386
189	1947.8137777049956
190	1947.4140655155682
191	1947.0167247499116
192	1946.621728914918
193	1946.2290519504847
194	1945.8386682202258
195	1945.4505525024342
196	1945.06467998126
197	1944.6810262381487
198	1944.2995672434836
199	1943.9202793484471
200	1943.5431392771038
201	1943.1681241186768
202	1942.7952113200229
203	1942.4243786783031
204	1942.0556043338365
205	1941.6888667631358
206	1941.3241447721134
207	1940.9614174894668
208	1940.6006643602127
209	1940.2418651393964
210	1939.884999885951
211	1939.5300489566987
212	1939.1769930005153
213	1938.8258129526162
214	1938.4764900289956
215	1938.1290057209967
216	1937.7833417900051
217	1937.4394802622728
218	1937.0974034238695
219	1936.757093815743
220	1936.4185342289038
221	1936.0817076997173
222	1935.7465975053142
223	1935.4131871590898
224	1935.0814604063296
225	1934.7514012199133
226	1934.4229937961372
227	1934.0962225506137
228	1933.7710721142757
229	1933.447527329469
230	1933.125573246126
231	1932.805195118034
232	1932.4863783991796
233	1932.169108740179
234	1931.8533719847828
235	1931.5391541664621
236	1931.2264415050608
237	1930.9152204035383
238	1930.6054774447566
239	1930.2971993883673
240	1929.9903731677382
241	1929.6849858869625
242	1929.3810248179248
243	1929.0784773974337
244	1928.7773312244115
245	1928.477574057146
246	1928.1791938105932
247	1927.8821785537516
248	1927.5865165070682
249	1927.2921960399217
250	1926.9992056681415
251	1926.7075340515883
252	1926.417169991774
253	1926.128102429538
254	1925.8403204427693
255	1925.5538132441675
256	1925.2685701790685
257	1924.9845807232855
258	1924.7018344810147
259	1924.42032118278
260	1924.1400306834043
261	1923.860952960045
262	1923.5830781102397
263	1923.306396350017
264	1923.0308980120262
265	1922.7565735437104
266	1922.4834135055116
267	1922.2114085691205
268	1921.940549515746
269	1921.670827234424
270	1921.4022327203618
271	1921.134757073312
272	1920.8683914959702
273	1920.6031272924179
274	1920.3389558665776
275	1920.0758687207128
276	1919.8138574539385
277	1919.55291376078
278	1919.2930294297425
279	1919.0341963419135
280	1918.7764064695882
281	1918.5196518749221
282	1918.263924708612
283	1918.0092172085929
284	1917.755521698761
285	1917.5028305877297
286	1917.2511363675903
287	1917.00043161271
288	1916.750708978544
289	1916.5019612004724
290	1916.2541810926534
291	1916.0073615469034
292	1915.7614955315894
293	1915.5165760905452
294	1915.2725963420069
295	1915.0295494775676
296	1914.7874287611442
297	1914.5462275279692
298	1914.3059391836005
299	1914.0665572029397
300	1913.8280751292737
301	1913.5904865733385
302	1913.3537852123836
303	1913.1179647892627
304	1912.8830191115433
305	1912.6489420506214
306	1912.415727540858
307	1912.1833695787245
308	1911.951862221972
309	1911.7211995888026
310	1911.4913758570642
311	1911.262385263451
312	1911.034222102724
313	1910.8068807269403
314	1910.5803555446955
315	1910.3546410203785
316	1910.1297316734397
317	1909.9056220776733
318	1909.6823068604986
319	1909.4597807022758
320	1909.2380383356094
321	1909.0170745446771
322	1908.7968841645672
323	1908.577462080616
324	1908.3588032277778
325	1908.1409025899795
326	1907.9237551995043
327	1907.7073561363777
328	1907.4917005277591
329	1907.2767835473505
330	1907.0626004148144
331	1906.849146395194
332	1906.6364167983456
333	1906.424406978383
334	1906.2131123331276
335	1906.0025283035666
336	1905.792650373317
337	1905.5834740681078
338	1905.374994955259
339	1905.167208643168
340	1904.9601107808205
341	1904.7536970572864
342	1904.5479632012375
343	1904.3429049804674
344	1904.1385182014235
345	1903.934798708739
346	1903.7317423847758
347	1903.52934514917
348	1903.3276029583967
349	1903.126511805325
350	1902.9260677187892
351	1902.7262667631628
352	1902.52710503794
353	1902.3285786773242
354	1902.130683849824
355	1901.9334167578427
356	1901.7367736372958
357	1901.540750757213
358	1901.3453444193615
359	1901.1505509578576
360	1900.9563667388102
361	1900.7627881599337
362	1900.5698116502049
363	1900.377433669491
364	1900.1856507082064
365	1899.9944592869642
366	1899.8038559562306
367	1899.6138372959945
368	1899.424399915424
369	1899.2355404525524
370	1899.0472555739418
371	1898.8595419743738
372	1898.6723963765307
373	1898.485815530684
374	1898.299796214391
375	1898.1143352321976
376	1897.9294294153292
377	1897.7450756214064
378	1897.5612707341556
379	1897.3780116631187
380	1897.1952953433733
381	1897.0131187352576
382	1896.8314788240932
383	1896.6503726199135
384	1896.469797157204
385	1896.2897494946315
386	1896.110226714782
387	1895.9312259239214
388	1895.7527442517187
389	1895.5747788510173
390	1895.3973268975742
391	1895.2203855898294
392	1895.0439521486505
393	1894.8680238171153
394	1894.6925978602612
395	1894.5176715648668
396	1894.3432422392166
397	1894.1693072128783
398	1893.9958638364847
399	1893.8229094815133
400	1893.6504415400639
401	1893.4784574246594
402	1893.306954568018
403	1893.1359304228622
404	1892.9653824617003
405	1892.795308176631
406	1892.6257050791457
407	1892.456570699922
408	1892.287902588636
409	1892.1196983137706
410	1891.9519554624178
411	1891.7846716401004
412	1891.617844470579
413	1891.4514715956752
414	1891.2855506750875
415	1891.1200793862106
416	1890.9550554239647
417	1890.790476500619
418	1890.6263403456137
419	1890.4626447054045
420	1890.2993873432783
421	1890.1365660391984
422	1889.9741785896392
423	1889.812222807418
424	1889.6506965215447
425	1889.4895975770594
426	1889.3289238348725
427	1889.1686731716193
428	1889.0088434795011
429	1888.8494326661353
430	1888.6904386544115
431	1888.5318593823413
432	1888.3736928029127
433	1888.2159368839489
434	1888.0585896079638
435	1887.9016489720261
436	1887.7451129876213
437	1887.5889796805036
438	1887.4332470905813
439	1887.2779132717628
440	1887.1229762918397
441	1886.9684342323483
442	1886.8142851884434
443	1886.66052726877
444	1886.5071585953394
445	1886.3541773034028
446	1886.201581541328
447	1886.0493694704821
448	1885.8975392651037
449	1885.7460891121932
450	1885.5950172113855
451	1885.4443217748437
452	1885.2940010271386
453	1885.1440532051345
454	1884.9944765578803
455	1884.8452693464978
456	1884.696429844071
457	1884.5479563355373
458	1884.3998471175826
459	1884.2521004985342
460	1884.104714798252
461	1883.9576883480331
462	1883.8110194905041
463	1883.6647065795155
464	1883.5187479800554
465	1883.3731420681286
466	1883.2278872306852
467	1883.082981865501
468	1882.9384243810944
469	1882.7942131966213
470	1882.6503467417963
471	1882.5068234567868
472	1882.3636417921266
473	1882.2208002086222
474	1882.0782971772678
475	1881.9361311791515
476	1881.7943007053732
477	1881.6528042569487
478	1881.5116403447364
479	1881.3708074893395
480	1881.2303042210303
481	1881.0901290796633
482	1880.9502806145933
483	1880.8107573845964
484	1880.6715579577879
485	1880.5326809115377
486	1880.3941248323995
487	1880.2558883160302
488	1880.1179699671084
489	1879.980368399264
490	1879.843082234999
491	1879.7061101056108
492	1879.5694506511247
493	1879.4331025202148
494	1879.2970643701342
495	1879.1613348666417
496	1879.0259126839296
497	1878.890796504562
498	1878.7559850193907
499	1878.6214769275005
500	1878.4872709361314
501	1878.3533657606158
502	1878.2197601243113
503	1878.0864527585315
504	1877.9534424024869
505	1877.8207278032128
506	1877.6883077155119
507	1877.5561809018877
508	1877.4243461324772
509	1877.292802185
510	1877.1615478446874
511	1877.0305819042226
512	1876.8999031636858
513	1876.769510430487
514	1876.6394025193154
515	1876.5095782520739
516	1876.380036457824
517	1876.2507759727275
518	1876.1217956399905
519	1875.9930943098116
520	1875.864670839315
521	1875.736524092507
522	1875.6086529402146
523	1875.4810562600353
524	1875.3537329362794
525	1875.2266818599223
526	1875.099901928551
527	1874.9733920463043
528	1874.847151123832
529	1874.7211780782404
530	1874.595471833039
531	1874.4700313180942
532	1874.3448554695751
533	1874.2199432299142
534	1874.0952935477467
535	1873.970905377871
536	1873.8467776811956
537	1873.7229094247004
538	1873.5992995813772
539	1873.4759471301948
540	1873.3528510560511
541	1873.2300103497205
542	1873.107424007819
543	1872.9850910327516
544	1872.8630104326737
545	1872.7411812214443
546	1872.619602418584
547	1872.4982730492336
548	1872.3771921441053
549	1872.2563587394511
550	1872.1357718770116
551	1872.0154306039817
552	1871.895333972963
553	1871.77548104193
554	1871.6558708741834
555	1871.5365025383192
556	1871.4173751081792
557	1871.2984876628188
558	1871.1798392864653
559	1871.061429068483
560	1870.9432561033295
561	1870.8253194905262
562	1870.7076183346107
563	1870.5901517451068
564	1870.4729188364943
565	1870.3559187281521
566	1870.2391505443488
567	1870.1226134141793
568	1870.006306471557
569	1869.8902288551587
570	1869.7743797084001
571	1869.6587581793922
572	1869.5433634209214
573	1869.4281945904063
574	1869.3132508498584
575	1869.198531365866
576	1869.084035309548
577	1868.9697618565226
578	1868.8557101868798
579	1868.7418794851494
580	1868.628268940263
581	1868.5148777455333
582	1868.4017050986083
583	1868.288750201454
584	1868.176012260318
585	1868.0634904856997
586	1867.9511840923199
587	1867.83909229909
588	1867.7272143290882
589	1867.61554940952
590	1867.504096771704
591	1867.3928556510239
592	1867.2818252869174
593	1867.171004922842
594	1867.0603938062432
595	1866.949991188528
596	1866.8397963250416
597	1866.7298084750403
598	1866.6200269016551
599	1866.5104508718784
600	1866.401079656526
601	1866.2919125302174
602	1866.182948771346
603	1866.074187662057
604	1865.9656284882149
605	1865.8572705393901
606	1865.7491131088213
607	1865.6411554933948
608	1865.5333969936219
609	1865.4258369136116
610	1865.3184745610502
611	1865.211309247171
612	1865.104340286732
613	1864.9975669979974
614	1864.890988702709
615	1864.7846047260605
616	1864.678414396685
617	1864.5724170466178
618	1864.4666120112825
619	1864.3609986294662
620	1864.2555762433012
621	1864.1503441982331
622	1864.0453018430032
623	1863.940448529637
624	1863.8357836134035
625	1863.7313064528098
626	1863.6270164095693
627	1863.522912848585
628	1863.418995137934
629	1863.3152626488313
630	1863.2117147556266
631	1863.1083508357704
632	1863.0051702698017
633	1862.9021724413253
634	1862.7993567369906
635	1862.696722546474
636	1862.594269262456
637	1862.4919962806068
638	1862.3899029995623
639	1862.2879888209072
640	1862.1862531491495
641	1862.0846953917176
642	1861.9833149589244
643	1861.882111263957
644	1861.7810837228574
645	1861.6802317545018
646	1861.5795547805867
647	1861.4790522256085
648	1861.378723516842
649	1861.278568084331
650	1861.1785853608617
651	1861.0787747819545
652	1860.9791357858335
653	1860.8796678134263
654	1860.7803703083366
655	1860.6812427168222
656	1860.5822844877916
657	1860.4834950727802
658	1860.3848739259292
659	1860.2864205039803
660	1860.1881342662489
661	1860.0900146746153
662	1859.9920611935042
663	1859.8942732898718
664	1859.7966504331869
665	1859.6991920954188
666	1859.6018977510194
667	1859.5047668769084
668	1859.4077989524567
669	1859.3109934594775
670	1859.214349882199
671	1859.1178677072621
672	1859.0215464236994
673	1858.9253855229208
674	1858.829384498698
675	1858.7335428471545
676	1858.6378600667472
677	1858.5423356582528
678	1858.446969124754
679	1858.351759971625
680	1858.2567077065207
681	1858.1618118393549
682	1858.0670718822992
683	1857.9724873497557
684	1857.878057758353
685	1857.78378262693
686	1857.6896614765199
687	1857.595693830341
688	1857.5018792137812
689	1857.4082171543869
690	1857.314707181847
691	1857.221348827982
692	1857.1281416267332
693	1857.0350851141473
694	1856.9421788283612
695	1856.8494223095968
696	1856.7568151001453
697	1856.6643567443507
698	1856.572046788604
699	1856.479884781325
700	1856.387870272959
701	1856.2960028159573
702	1856.2042819647638
703	1856.112707275813
704	1856.0212783075085
705	1855.9299946202193
706	1855.8388557762567
707	1855.74786133988
708	1855.6570108772696
709	1855.5663039565218
710	1855.4757401476434
711	1855.3853190225282
712	1855.2950401549565
713	1855.2049031205797
714	1855.1149074969092
715	1855.0250528633082
716	1854.9353388009793
717	1854.845764892953
718	1854.7563307240787
719	1854.667035881014
720	1854.5778799522134
721	1854.4888625279193
722	1854.3999832001523
723	1854.3112415626965
724	1854.2226372110965
725	1854.13416974264
726	1854.0458387563558
727	1853.9576438529969
728	1853.8695846350327
729	1853.7816607066397
730	1853.6938716736972
731	1853.606217143768
732	1853.5186967260938
733	1853.4313100315844
734	1853.3440566728143
735	1853.2569362640022
736	1853.1699484210112
737	1853.0830927613365
738	1852.9963689040972
739	1852.9097764700214
740	1852.8233150814453
741	1852.7369843623017
742	1852.6507839381065
743	1852.5647134359585
744	1852.4787724845203
745	1852.3929607140192
746	1852.3072777562331
747	1852.2217232444816
748	1852.1362968136216
749	1852.0509981000353
750	1851.965826741622
751	1851.8807823777918
752	1851.7958646494521
753	1851.71107319901
754	1851.6264076703544
755	1851.541867708846
756	1851.457452961322
757	1851.3731630760742
758	1851.2889977028497
759	1851.2049564928416
760	1851.1210390986757
761	1851.037245174411
762	1850.9535743755223
763	1850.870026358905
764	1850.7866007828559
765	1850.7032973070702
766	1850.6201155926353
767	1850.5370553020232
768	1850.454116099077
769	1850.3712976490124
770	1850.2885996184045
771	1850.2060216751834
772	1850.1235634886234
773	1850.041224729341
774	1849.9590050692814
775	1849.8769041817186
776	1849.7949217412424
777	1849.7130574237544
778	1849.6313109064604
779	1849.5496818678607
780	1849.4681699877515
781	1849.3867749472058
782	1849.305496428577
783	1849.2243341154883
784	1849.143287692826
785	1849.0623568467313
786	1848.9815412645964
787	1848.9008406350574
788	1848.8202546479872
789	1848.7397829944887
790	1848.6594253668882
791	1848.5791814587296
792	1848.4990509647687
793	1848.419033580964
794	1848.3391290044783
795	1848.2593369336607
796	1848.1796570680478
797	1848.100089108358
798	1848.0206327564836
799	1847.94128771548
800	1847.8620536895723
801	1847.782930384136
802	1847.7039175056973
803	1847.6250147619266
804	1847.5462218616321
805	1847.4675385147552
806	1847.3889644323642
807	1847.310499326644
808	1847.2321429108993
809	1847.1538948995415
810	1847.0757550080855
811	1846.9977229531446
812	1846.919798452426
813	1846.8419812247193
814	1846.7642709898996
815	1846.6866674689184
816	1846.6091703837915
817	1846.5317794576058
818	1846.454494414505
819	1846.3773149796855
820	1846.3002408793977
821	1846.2232718409305
822	1846.1464075926135
823	1846.0696478638088
824	1845.9929923849052
825	1845.9164408873173
826	1845.8399931034764
827	1845.7636487668242
828	1845.6874076118106
829	1845.6112693738894
830	1845.5352337895122
831	1845.4593005961221
832	1845.3834695321477
833	1845.3077403370073
834	1845.232112751087
835	1845.1565865157554
836	1845.0811613733426
837	1845.0058370671466
838	1844.9306133414198
839	1844.8554899413746
840	1844.780466613164
841	1844.7055431038934
842	1844.6307191616072
843	1844.5559945352786
844	1844.4813689748191
845	1844.4068422310627
846	1844.3324140557677
847	1844.2580842016057
848	1844.1838524221644
849	1844.1097184719372
850	1844.0356821063233
851	1843.9617430816209
852	1843.8879011550216
853	1843.8141560846116
854	1843.7405076293603
855	1843.666955549121
856	1843.5934996046228
857	1843.5201395574695
858	1843.4468751701365
859	1843.3737062059613
860	1843.3006324291455
861	1843.2276536047436
862	1843.154769498668
863	1843.0819798776752
864	1843.0092845093718
865	1842.936683162199
866	1842.8641756054394
867	1842.7917616092054
868	1842.7194409444419
869	1842.647213382913
870	1842.5750786972073
871	1842.5030366607316
872	1842.4310870477032
873	1842.359229633149
874	1842.2874641929018
875	1842.2157905035983
876	1842.1442083426682
877	1842.0727174883389
878	1842.0013177196283
879	1841.9300088163393
880	1841.8587905590573
881	1841.7876627291496
882	1841.7166251087574
883	1841.6456774807943
884	1841.5748196289408
885	1841.5040513376441
886	1841.4333723921118
887	1841.3627825783117
888	1841.2922816829603
889	1841.221869493531
890	1841.1515457982389
891	1841.0813103860462
892	1841.011163046655
893	1840.9411035705011
894	1840.8711317487605
895	1840.8012473733327
896	1840.7314502368458
897	1840.6617401326525
898	1840.592116854824
899	1840.52258019815
900	1840.4531299581317
901	1840.383765930982
902	1840.3144879136184
903	1840.2452957036646
904	1840.1761890994446
905	1840.1071678999774
906	1840.0382319049756
907	1839.9693809148494
908	1839.9006147306875
909	1839.83193315427
910	1839.7633359880535
911	1839.6948230351777
912	1839.6263940994545
913	1839.558048985371
914	1839.4897874980786
915	1839.421609443401
916	1839.3535146278195
917	1839.2855028584802
918	1839.2175739431839
919	1839.1497276903854
920	1839.0819639091924
921	1839.0142824093616
922	1838.9466830012936
923	1838.8791654960305
924	1838.8117297052565
925	1838.7443754412939
926	1838.6771025170951
927	1838.609910746247
928	1838.542799942964
929	1838.4757699220852
930	1838.4088204990726
931	1838.3419514900118
932	1838.275162711601
933	1838.2084539811547
934	1838.1418251166003
935	1838.0752759364739
936	1838.008806259918
937	1837.942415906679
938	1837.876104697102
939	1837.8098724521374
940	1837.7437189933232
941	1837.677644142796
942	1837.6116477232824
943	1837.5457295580961
944	1837.4798894711348
945	1837.414127286884
946	1837.3484428304016
947	1837.2828359273353
948	1837.2173064038952
949	1837.1518540868735
950	1837.0864788036286
951	1837.0211803820866
952	1836.9559586507416
953	1836.8908134386481
954	1836.8257445754239
955	1836.7607518912419
956	1836.695835216833
957	1836.6309943834788
958	1836.5662292230163
959	1836.5015395678251
960	1836.4369252508347
961	1836.3723861055205
962	1836.307921965894
963	1836.243532666509
964	1836.1792180424566
965	1836.1149779293619
966	1836.0508121633807
967	1835.9867205812006
968	1835.922703020036
969	1835.8587593176287
970	1835.7948893122418
971	1835.7310928426589
972	1835.6673697481847
973	1835.6037198686379
974	1835.5401430443544
975	1835.4766391161797
976	1835.4132079254728
977	1835.349849314095
978	1835.2865631244183
979	1835.2233491993195
980	1835.1602073821707
981	1835.0971375168467
982	1835.0341394477234
983	1834.9712130196644
984	1834.9083580780323
985	1834.8455744686794
986	1834.7828620379455
987	1834.7202206326585
988	1834.6576501001311
989	1834.5951502881576
990	1834.532721045017
991	1834.4703622194622
992	1834.408073660727
993	1834.3458552185177
994	1834.2837067430148
995	1834.2216280848672
996	1834.1596190951996
997	1834.097679625593
998	1834.035809528103
999	1833.974008655245
1000	1833.912276859995

==> plotdata/tvar.dat <==
t	r
1	2036.181117023897
2	2064.9449341980353
3	2079.3397726924804
4	2088.791619495771
5	2095.7612858558955
6	2101.247505513798
7	2105.7516293371136
8	2109.5599099181263
9	2112.8506817832335
10	2115.7423050119482
11	2118.31720829907
12	2120.635013991555
13	2122.74018987533
14	2124.6667508317096
15	2126.4412748471095
16	2128.084908507444
17	2129.6147418188143
18	2131.0447756912763
19	2132.3866184416124
20	2133.649997321897
21	2134.8431408894094
22	2135.973069360954
23	2137.045818226538
24	2138.0666126680007
25	2139.0400051835854
26	2139.9699853269067
27	2140.8600680553045
28	2141.7133654873774
29	2142.532645661017
30	2143.3203810098926
31	2144.0787886371545
32	2144.8098639918844
33	2145.515409199647
34	2146.197057030677
35	2146.856291284934
36	2147.4944642159394
37	2148.1128114932103
38	2148.7124651076356
39	2149.2944645488737
40	2149.8597665241896
41	2150.4092534405277
42	2150.94374083328
43	2151.4639838943663
44	2151.970683227103
45	2152.464489934776
46	2152.9460101331006
47	2153.4158089627963
48	2153.8744141670563
49	2154.3223192890914
50	2154.7599865370344
51	2155.187849356659
52	2155.606314746895
53	2156.0157653482165
54	2156.416561330063
55	2156.8090420999615
56	2157.193527854107
57	2157.5703209866647
58	2157.9397073729124
59	2158.301957539476
60	2158.657327733334
61	2159.0060608998824
62	2159.3483875791444
63	2159.6845267281888
64	2160.014686476902
65	2160.339064823452
66	2160.6578502751277
67	2160.9712224395857
68	2161.279352571027
69	2161.5824040753546
70	2161.8805329779407
71	2162.1738883572357
72	2162.4626127472043
73	2162.7468425111892
74	2163.026708189624
75	2163.302334823713
76	2163.5738422570844
77	2163.841345417141
78	2164.1049545777546
79	2164.364775604732
80	2164.6209101854115
81	2164.873456043589
82	2165.122507140881
83	2165.3681538655264
84	2165.6104832095775
85	2165.8495789352905
86	2166.0855217315225
87	2166.318389360816
88	2166.5482567978547
89	2166.7751963598616
90	2166.9992778295177
91	2167.220568570891
92	2167.4391336388394
93	2167.6550358823574
94	2167.8683360422247
95	2168.0790928433394
96	2168.287363082085
97	2168.4932017090464
98	2168.6966619073614
99	2168.8977951669804
100	2169.096651355092
101	2169.2932787829463
102	2169.4877242692933
103	2169.6800332006383
104	2169.8702495885104
105	2170.058416123905
106	2170.244574229083
107	2170.42876410686
108	2170.6110247875517
109	2170.791394173682
110	2170.969909082602
111	2171.1466052871224
112	2171.3215175542705
113	2171.494679682285
114	2171.6661245359314
115	2171.8358840802234
116	2172.003989412658
117	2172.1704707940244
118	2172.335357677856
119	2172.498678738618
120	2172.660461898679
121	2172.8207343541226
122	2172.9795225994853
123	2173.1368524514382
124	2173.2927490714997
125	2173.4472369877967
126	2173.6003401159414
127	2173.7520817790673
128	2173.9024847270407
129	2174.0515711549183
130	2174.199362720667
131	2174.3458805621894
132	2174.4911453136724
133	2174.635177121324
134	2174.7779956584777
135	2174.9196201401437
136	2175.060069336995
137	2175.1993615888277
138	2175.3375148175214
139	2175.4745465395213
140	2175.6104738778563
141	2175.745313573716
142	2175.879081997614
143	2176.0117951601446
144	2176.143468722352
145	2176.2741180057355
146	2176.403758001901
147	2176.5324033818715
148	2176.660068505075
149	2176.7867674280205
150	2176.9125139126727
151	2177.0373214345514
152	2177.161203190549
153	2177.2841721064765
154	2177.406240844377
155	2177.5274218095733
156	2177.6477271575113
157	2177.7671688003347
158	2177.885758413299
159	2178.0035074409348
160	2178.1204271030365
161	2178.2365284004445
162	2178.3518221206555
163	2178.466318843249
164	2178.580028945146
165	2178.6929626056985
166	2178.805129811631
167	2178.916540361813
168	2179.0272038719104
169	2179.1371297788683
170	2179.246327345269
171	2179.354805663575
172	2179.4625736602097
173	2179.569640099549
174	2179.6760135877785
175	2179.7817025766453
176	2179.8867153670844
177	2179.9910601127654
178	2180.0947448235115
179	2180.197777368631
180	2180.300165480162
181	2180.4019167560077
182	2180.5030386629915
183	2180.603538539831
184	2180.703423600018
185	2180.8027009346292
186	2180.9013775150474
187	2180.9994601956214
188	2181.0969557162407
189	2181.193870704847
190	2181.290211679876
191	2181.3859850526333
192	2181.481197129607
193	2181.5758541147156
194	2181.6699621115026
195	2181.7635271252666
196	2181.8565550651397
197	2181.949051746108
198	2182.0410228909855
199	2182.13247413233
200	2182.2234110143127
201	2182.313838994543
202	2182.4037634458405
203	2182.4931896579674
204	2182.582122839311
205	2182.670568118541
206	2182.758530546195
207	2182.8460150962524
208	2182.933026667658
209	2183.01957008581
210	2183.1056501040057
211	2183.191271404862
212	2183.2764386016947
213	2183.361156239868
214	2183.445428798104
215	2183.529260689771
216	2183.612656264141
217	2183.695619807603
218	2183.7781555448623
219	2183.86026764011
220	2183.941960198163
221	2184.023237265564
222	2184.1041028316877
223	2184.1845608297835
224	2184.2646151380295
225	2184.344269580535
226	2184.42352792834
227	2184.5023939003686
228	2184.580871164396
229	2184.6589633379544
230	2184.736673989252
231	2184.814006638046
232	2184.890964756516
233	2184.967551770103
234	2185.0437710583424
235	2185.119625955663
236	2185.1951197521958
237	2185.2702556945237
238	2185.345036986461
239	2185.4194667897846
240	2185.49354822496
241	2185.567284371847
242	2185.640678270405
243	2185.7137329213588
244	2185.786451286881
245	2185.8588362912224
246	2185.930890821372
247	2186.002617727667
248	2186.0740198244084
249	2186.1450998904616
250	2186.2158606698436
251	2186.286304872293
252	2186.3564351738382
253	2186.4262542173456
254	2186.495764613067
255	2186.564968939154
256	2186.6338697421916
257	2186.7024695377045
258	2186.770770810645
259	2186.8387760158953
260	2186.906487578736
261	2186.9739078953216
262	2187.0410393331335
263	2187.1078842314437
264	2187.1744449017424
265	2187.2407236281815
266	2187.306722667997
267	2187.372444251924
268	2187.437890584614
269	2187.503063845024
270	2187.567966186821
271	2187.6325997387626
272	2187.6969666050745
273	2187.7610688658315
274	2187.8249085773095
275	2187.888487772354
276	2187.9518084607244
277	2188.0148726294456
278	2188.07768224314
279	2188.14023924436
280	2188.202545553923
281	2188.26460307122
282	2188.326413674537
283	2188.3879792213584
284	2188.4493015486796
285	2188.5103824732896
286	2188.571223792079
287	2188.6318272823155
288	2188.6921947019314
289	2188.7523277897976
290	2188.812228265999
291	2188.8718978320985
292	2188.9313381713973
293	2188.990550949201
294	2189.0495378130663
295	2189.1083003930457
296	2189.1668403019453
297	2189.2251591355534
298	2189.283258472881
299	2189.341139876392
300	2189.3988048922383
301	2189.4562550504747
302	2189.513491865284
303	2189.570516835191
304	2189.6273314432824
305	2189.6839371574083
306	2189.7403354303897
307	2189.7965277002277
308	2189.8525153902942
309	2189.9082999095285
310	2189.963882652637
311	2190.0192650002764
312	2190.0744483192398
313	2190.129433962642
314	2190.1842232700997
315	2190.2388175679093
316	2190.293218169217
317	2190.3474263741973
318	2190.4014434702167
319	2190.4552707319976
320	2190.5089094217888
321	2190.5623607895236
322	2190.6156260729745
323	2190.6687064979096
324	2190.7216032782508
325	2190.7743176162207
326	2190.8268507024904
327	2190.8792037163284
328	2190.9313778257397
329	2190.983374187614
330	2191.035193947863
331	2191.0868382415465
332	2191.138308193029
333	2191.189604916094
334	2191.2407295140815
335	2191.29168308002
336	2191.3424666967476
337	2191.393081437041
338	2191.4435283637386
339	2191.493808529858
340	2191.54392297872
341	2191.5938727440657
342	2191.643658850167
343	2191.693282311946
344	2191.742744135086
345	2191.7920453161473
346	2191.841186842662
347	2191.8901696932535
348	2191.9389948377466
349	2191.9876632372575
350	2192.036175844304
351	2192.0845336029106
352	2192.132737448701
353	2192.1807883090014
354	2192.228687102937
355	2192.2764347415227
356	2192.324032127763
357	2192.3714801567435
358	2192.418779715722
359	2192.4659316842167
360	2192.512936934097
361	2192.559796329668
362	2192.606510727766
363	2192.653080977834
364	2192.6995079220055
365	2192.7457923951943
366	2192.7919352251724
367	2192.8379372326494
368	2192.883799231353
369	2192.929522028106
370	2192.9751064229076
371	2193.0205532090013
372	2193.0658631729625
373	2193.1110370947576
374	2193.156075747829
375	2193.2009798991594
376	2193.245750309349
377	2193.290387732679
378	2193.334892917186
379	2193.379266604728
380	2193.423509531052
381	2193.4676224258596
382	2193.5116060128735
383	2193.555461009896
384	2193.599188128889
385	2193.6427880760175
386	2193.686261551721
387	2193.729609250776
388	2193.7728318623513
389	2193.815930070073
390	2193.85890455208
391	2193.901755981081
392	2193.9444850244145
393	2193.987092344104
394	2194.029578596913
395	2194.0719444344
396	2194.1141905029776
397	2194.1563174439584
398	2194.1983258936134
399	2194.2402164832215
400	2194.2819898391226
401	2194.3236465827686
402	2194.365187330774
403	2194.4066126949597
404	2194.447923282415
405	2194.48911969553
406	2194.5302025320566
407	2194.5711723851473
408	2194.612029843405
409	2194.6527754909307
410	2194.6934099073655
411	2194.733933667938
412	2194.7743473435044
413	2194.814651500598
414	2194.854846701469
415	2194.8949335041275
416	2194.934912462387
417	2194.9747841259027
418	2195.0145490402165
419	2195.0542077467953
420	2195.0937607830733
421	2195.133208682487
422	2195.1725519745164
423	2195.2117911847313
424	2195.2509268348167
425	2195.2899594426162
426	2195.3288895221735
427	2195.3677175837624
428	2195.4064441339256
429	2195.4450696755157
430	2195.4835947077195
431	2195.522019726103
432	2195.5603452226437
433	2195.598571685764
434	2195.6366996003626
435	2195.6747294478505
436	2195.7126617061863
437	2195.7504968499047
438	2195.7882353501504
439	2195.8258776747107
440	2195.863424288046
441	2195.9008756513226
442	2195.938232222439
443	2195.9754944560646
444	2196.0126628036605
445	2196.049737713519
446	2196.0867196307777
447	2196.1236089974714
448	2196.1604062525366
449	2196.197111831859
450	2196.2337261682906
451	2196.270249691677
452	2196.306682828896
453	2196.3430260038735
454	2196.3792796376133
455	2196.4154441482256
456	2196.451519950953
457	2196.487507458193
458	2196.5234070795264
459	2196.5592192217455
460	2196.5949442888736
461	2196.630582682192
462	2196.6661348002635
463	2196.701601038965
464	2196.7369817914937
465	2196.7722774484096
466	2196.8074883976483
467	2196.8426150245464
468	2196.877657711864
469	2196.91261683981
470	2196.9474927860624
471	2196.9822859257906
472	2197.0169966316753
473	2197.0516252739376
474	2197.0861722203504
475	2197.1206378362654
476	2197.155022484637
477	2197.189326526035
478	2197.223550318673
479	2197.2576942184237
480	2197.2917585788377
481	2197.3257437511734
482	2197.359650084404
483	2197.3934779252454
484	2197.4272276181714
485	2197.460899505435
486	2197.494493927085
487	2197.528011220989
488	2197.5614517228455
489	2197.5948157662096
490	2197.628103682504
491	2197.6613158010405
492	2197.694452449041
493	2197.7275139516464
494	2197.7605006319413
495	2197.7934128109687
496	2197.826250807747
497	2197.859014939288
498	2197.891705520611
499	2197.924322864764
500	2197.956867282829
501	2197.989339083955
502	2198.021738575363
503	2198.054066062357
504	2198.0863218483555
505	2198.118506234891
506	2198.1506195216366
507	2198.1826620064153
508	2198.214633985215
509	2198.246535752208
510	2198.278367599761
511	2198.310129818452
512	2198.341822697081
513	2198.373446522693
514	2198.405001580583
515	2198.4364881543124
516	2198.467906525726
517	2198.499256974966
518	2198.5305397804764
519	2198.561755219031
520	2198.5929035657336
521	2198.6239850940406
522	2198.655000075769
523	2198.685948781107
524	2198.716831478637
525	2198.7476484353333
526	2198.7783999165904
527	2198.809086186226
528	2198.839707506493
529	2198.870264138095
530	2198.9007563402
531	2198.9311843704445
532	2198.9615484849583
533	2198.991848938359
534	2199.0220859837814
535	2199.052259872876
536	2199.082370855827
537	2199.1124191813633
538	2199.1424050967635
539	2199.172328847877
540	2199.202190679125
541	2199.231990833519
542	2199.2617295526675
543	2199.291407076788
544	2199.321023644717
545	2199.350579493919
546	2199.380074860505
547	2199.409509979226
548	2199.438885083503
549	2199.468200405423
550	2199.497456175752
551	2199.526652623951
552	2199.555789978181
553	2199.584868465306
554	2199.6138883109197
555	2199.642849739337
556	2199.671752973615
557	2199.700598235558
558	2199.729385745728
559	2199.7581157234504
560	2199.7867883868316
561	2199.815403952756
562	2199.8439626369072
563	2199.872464653767
564	2199.900910216629
565	2199.929299537612
566	2199.957632827653
567	2199.9859102965324
568	2200.014132152876
569	2200.042298604162
570	2200.070409856727
571	2200.098466115785
572	2200.1264675854236
573	2200.15441446862
574	2200.182306967239
575	2200.210145282058
576	2200.237929612755
577	2200.2656601579347
578	2200.2933371151184
579	2200.3209606807695
580	2200.3485310502874
581	2200.3760484180207
582	2200.4035129772774
583	2200.430924920322
584	2200.458284438397
585	2200.4855917217196
586	2200.512846959493
587	2200.540050339911
588	2200.567202050168
589	2200.594302276466
590	2200.6213512040185
591	2200.6483490170613
592	2200.6752958988573
593	2200.7021920317
594	2200.729037596925
595	2200.7558327749216
596	2200.78257774512
597	2200.809272686024
598	2200.8359177751936
599	2200.862513189271
600	2200.8890591039717
601	2200.9155556941023
602	2200.942003133556
603	2200.96840159533
604	2200.9947512515223
605	2201.0210522733446
606	2201.047304831123
607	2201.0735090943062
608	2201.099665231476
609	2201.125773410345
610	2201.1518337977664
611	2201.177846559742
612	2201.2038118614223
613	2201.229729867119
614	2201.255600740309
615	2201.2814246436315
616	2201.3072017389054
617	2201.332932187128
618	2201.358616148486
619	2201.3842537823516
620	2201.4098452472986
621	2201.435390701098
622	2201.460890300732
623	2201.4863442023916
624	2201.511752561489
625	2201.537115532656
626	2201.562433269757
627	2201.5877059258823
628	2201.612933653366
629	2201.6381166037822
630	2201.663254927958
631	2201.6883487759633
632	2201.713398297137
633	2201.7384036400745
634	2201.763364952641
635	2201.788282381968
636	2201.8131560744746
637	2201.8379861758553
638	2201.862772831087
639	2201.8875161844435
640	2201.9122163794937
641	2201.9368735591033
642	2201.9614878654447
643	2201.9860594400006
644	2202.0105884235627
645	2202.0350749562417
646	2202.059519177478
647	2202.0839212260253
648	2202.108281239979
649	2202.1325993567634
650	2202.156875713147
651	2202.1811104452368
652	2202.205303688488
653	2202.2294555777116
654	2202.25356624707
655	2202.277635830088
656	2202.3016644596523
657	2202.3256522680213
658	2202.349599386822
659	2202.3735059470537
660	2202.397372079103
661	2202.421197912737
662	2202.444983577107
663	2202.4687292007616
664	2202.4924349116386
665	2202.5161008370774
666	2202.53972710382
667	2202.5633138380135
668	2202.586861165215
669	2202.6103692103966
670	2202.633838097946
671	2202.6572679516717
672	2202.680658894809
673	2202.7040110500143
674	2202.7273245393817
675	2202.7505994844396
676	2202.7738360061503
677	2202.797034224923
678	2202.820194260609
679	2202.8433162325073
680	2202.8664002593714
681	2202.889446459406
682	2202.912454950277
683	2202.935425849113
684	2202.9583592725057
685	2202.981255336514
686	2203.00411415667
687	2203.02693584798
688	2203.0497205249258
689	2203.0724683014737
690	2203.0951792910714
691	2203.1178536066523
692	2203.1404913606434
693	2203.163092664963
694	2203.1856576310265
695	2203.2081863697445
696	2203.2306789915333
697	2203.2531356063155
698	2203.275556323515
699	2203.297941252078
700	2203.3202905004514
701	2203.3426041766083
702	2203.3648823880335
703	2203.3871252417434
704	2203.4093328442705
705	2203.4315053016808
706	2203.4536427195676
707	2203.47574520306
708	2203.4978128568214
709	2203.5198457850533
710	2203.5418440915023
711	2203.5638078794545
712	2203.5857372517467
713	2203.6076323107627
714	2203.6294931584366
715	2203.651319896264
716	2203.6731126252885
717	2203.6948714461173
718	2203.7165964589253
719	2203.7382877634427
720	2203.7599454589717
721	2203.781569644385
722	2203.8031604181233
723	2203.8247178782094
724	2203.8462421222343
725	2203.867733247374
726	2203.8891913503867
727	2203.9106165276075
728	2203.9320088749696
729	2203.9533684879866
730	2203.9746954617635
731	2203.995989891004
732	2204.0172518700024
733	2204.0384814926542
734	2204.059678852452
735	2204.0808440424985
736	2204.101977155492
737	2204.1230782837406
738	2204.144147519165
739	2204.165184953296
740	2204.186190677275
741	2204.2071647818607
742	2204.228107357432
743	2204.2490184939834
744	2204.2698982811357
745	2204.290746808134
746	2204.3115641638424
747	2204.332350436765
748	2204.353105715026
749	2204.373830086385
750	2204.394523638242
751	2204.415186457625
752	2204.435818631204
753	2204.4564202452884
754	2204.476991385834
755	2204.4975321384363
756	2204.518042588337
757	2204.538522820429
758	2204.558972919256
759	2204.5793929690076
760	2204.5997830535357
761	2204.620143256341
762	2204.6404736605846
763	2204.6607743490895
764	2204.681045404334
765	2204.7012869084647
766	2204.721498943293
767	2204.741681590295
768	2204.7618349306163
769	2204.7819590450717
770	2204.80205401415
771	2204.822119918013
772	2204.8421568364984
773	2204.8621648491217
774	2204.8821440350753
775	2204.9020944732333
776	2204.922016242156
777	2204.941909420081
778	2204.9617740849385
779	2204.9816103143426
780	2205.001418185596
781	2205.0211977756935
782	2205.0409491613223
783	2205.060672418865
784	2205.080367624397
785	2205.1000348536927
786	2205.119674182227
787	2205.1392856851694
788	2205.158869437397
789	2205.1784255134894
790	2205.1979539877307
791	2205.2174549341103
792	2205.236928426328
793	2205.2563745377925
794	2205.2757933416256
795	2205.295184910655
796	2205.314549317431
797	2205.333886634216
798	2205.353196932987
799	2205.3724802854435
800	2205.3917367630047
801	2205.4109664368093
802	2205.430169377719
803	2205.4493456563214
804	2205.4684953429305
805	2205.487618507583
806	2205.506715220051
807	2205.5257855498307
808	2205.5448295661527
809	2205.563847337978
810	2205.5828389340063
811	2205.6018044226666
812	2205.6207438721276
813	2205.639657350298
814	2205.6585449248228
815	2205.677406663088
816	2205.696242632224
817	2205.715052899103
818	2205.733837530342
819	2205.752596592305
820	2205.7713301511003
821	2205.7900382725866
822	2205.8087210223753
823	2205.827378465821
824	2205.846010668039
825	2205.864617693894
826	2205.883199608006
827	2205.9017564747505
828	2205.9202883582593
829	2205.9387953224264
830	2205.9572774309
831	2205.9757347470945
832	2205.994167334182
833	2206.0125752550994
834	2206.030958572548
835	2206.049317348996
836	2206.0676516466724
837	2206.085961527582
838	2206.104247053495
839	2206.12250828595
840	2206.1407452862572
841	2206.1589581155026
842	2206.177146834541
843	2206.1953115040046
844	2206.2134521843004
845	2206.231568935612
846	2206.2496618179025
847	2206.26773089091
848	2206.2857762141566
849	2206.3037978469442
850	2206.3217958483556
851	2206.339770277258
852	2206.357721192302
853	2206.375648651924
854	2206.3935527143467
855	2206.4114334375813
856	2206.429290879425
857	2206.447125097465
858	2206.4649361490797
859	2206.4827240914374
860	2206.500488981502
861	2206.5182308760295
862	2206.5359498315665
863	2206.55364590446
864	2206.5713191508485
865	2206.588969626675
866	2206.6065973876734
867	2206.62420248938
868	2206.6417849871327
869	2206.6593449360657
870	2206.6768823911225
871	2206.6943974070437
872	2206.7118900383753
873	2206.7293603394687
874	2206.7468083644812
875	2206.7642341673773
876	2206.781637801929
877	2206.7990193217142
878	2206.8163787801236
879	2206.833716230357
880	2206.8510317254236
881	2206.8683253181503
882	2206.885597061171
883	2206.902847006933
884	2206.920075207704
885	2206.9372817155645
886	2206.9544665824096
887	2206.971629859952
888	2206.988771599727
889	2207.005891853082
890	2207.022990671189
891	2207.040068105044
892	2207.0571242054525
893	2207.074159023055
894	2207.091172608308
895	2207.1081650114943
896	2207.1251362827197
897	2207.1420864719203
898	2207.159015628852
899	2207.1759238030995
900	2207.192811044081
901	2207.2096774010383
902	2207.226522923041
903	2207.243347658996
904	2207.2601516576347
905	2207.2769349675223
906	2207.2936976370584
907	2207.3104397144725
908	2207.3271612478343
909	2207.3438622850413
910	2207.3605428738283
911	2207.377203061773
912	2207.3938428962797
913	2207.4104624246
914	2207.4270616938193
915	2207.443640750861
916	2207.460199642493
917	2207.4767384153206
918	2207.493257115792
919	2207.5097557901954
920	2207.5262344846665
921	2207.542693245179
922	2207.559132117556
923	2207.5755511474613
924	2207.5919503804066
925	2207.6083298617514
926	2207.624689636698
927	2207.6410297503003
928	2207.6573502474603
929	2207.6736511729255
930	2207.6899325712984
931	2207.7061944870256
932	2207.7224369644114
933	2207.7386600476093
934	2207.7548637806217
935	2207.7710482073094
936	2207.7872133713836
937	2207.8033593164128
938	2207.819486085815
939	2207.83559372287
940	2207.85168227071
941	2207.8677517723254
942	2207.8838022705645
943	2207.8998338081324
944	2207.9158464275943
945	2207.9318401713717
946	2207.947815081752
947	2207.9637712008785
948	2207.9797085707555
949	2207.9956272332543
950	2208.011527230099
951	2208.027408602888
952	2208.0432713930754
953	2208.05911564198
954	2208.07494139079
955	2208.0907486805563
956	2208.1065375521944
957	2208.122308046488
958	2208.1380602040867
959	2208.1537940655085
960	2208.1695096711405
961	2208.1852070612363
962	2208.2008862759226
963	2208.216547355191
964	2208.232190338909
965	2208.247815266808
966	2208.2634221785006
967	2208.2790111134623
968	2208.294582111047
969	2208.310135210478
970	2208.3256704508567
971	2208.341187871155
972	2208.356687510222
973	2208.3721694067813
974	2208.3876335994296
975	2208.403080126646
976	2208.4185090267815
977	2208.4339203380673
978	2208.449314098609
979	2208.464690346396
980	2208.4800491192923
981	2208.4953904550416
982	2208.5107143912737
983	2208.526020965489
984	2208.5413102150756
985	2208.556582177303
986	2208.5718368893195
987	2208.587074388156
988	2208.602294710733
989	2208.617497893845
990	2208.632683974178
991	2208.647852988297
992	2208.663004972655
993	2208.6781399635893
994	2208.693257997325
995	2208.7083591099686
996	2208.723443337521
997	2208.738510715863
998	2208.7535612807674
999	2208.7685950678956
1000	2208.7836121127934

==> plotdata/xvar.dat <==
x	r
0.0001	1483.0364400766434
0.0011	1764.1780184894474
0.0021	1816.036632465414
0.0031	1842.855858165339
0.0041	1860.2691609240796
0.0051	1872.8797970146295
0.0061	1882.6245438568183
0.0071	1890.4867405908183
0.0081	1897.0285746940497
0.0091	1902.5990996309122
0.0101	1907.4286524565418
0.011099999999999999	1911.6765354803529
0.0121	1915.4571128657249
0.0131	1918.8550227290975
0.0141	1921.9345068712253
0.015099999999999999	1924.7453777525907
0.0161	1927.3269714784212
0.0171	1929.7108462932788
0.0181	1931.9226729887748
0.0191	1933.9835894289185
0.0201	1935.9111905591758
0.0211	1937.7202648442694
0.022099999999999998	1939.4233507618258
0.0231	1941.0311633026552
0.0241	1942.552925042314
0.0251	1943.996626132214
0.0261	1945.369230641417
0.0271	1946.676841913435
0.0281	1947.924836263915
0.0291	1949.1179719723318
0.0301	1950.2604788111362
0.0311	1951.3561321085367
0.032100000000000004	1952.4083144204544
0.033100000000000004	1953.4200672002867
0.034100000000000005	1954.3941343374504
0.035100000000000006	1955.3329990418727
0.03610000000000001	1956.2389152494104
0.0371	1957.1139344893
0.0381	1957.9599289724556
0.0391	1958.7786115161873
0.040100000000000004	1959.5715528076753
0.041100000000000005	1960.3401964183568
0.042100000000000005	1961.0858719092535
0.043100000000000006	1961.809806309025
0.0441	1962.5131341994754
0.0451	1963.1969066049041
0.0461	1963.8620988502564
0.0471	1964.5096175272624
0.048100000000000004	1965.1403066864495
0.049100000000000005	1965.7549533551787
0.050100000000000006	1966.3542924672065
0.051100000000000007	1966.9390112769197
0.05210000000000001	1967.509753321041
0.0531	1968.0671219819517
0.0541	1968.6116836993588
0.0551	1969.1439708708292
0.056100000000000004	1969.6644844763962
0.057100000000000005	1970.1736964578963
0.058100000000000006	1970.6720518798138
0.05910000000000001	1971.1599708951105
0.0601	1971.6378505365942
0.0611	1972.1060663519554
0.0621	1972.5649738984293
0.0631	1973.0149101111817
0.0641	1973.4561945579198
0.0651	1973.889130590794
0.0661	1974.3140064054462
0.0671	1974.731096015974
0.06810000000000001	1975.14066015363
0.06910000000000001	1975.5429470962513
0.07010000000000001	1975.938193434672
0.07110000000000001	1976.326624781758
0.07210000000000001	1976.7084564290615
0.0731	1977.0838939556731
0.0741	1977.453133793334
0.0751	1977.816363751502
0.0761	1978.1737635057016
0.0771	1978.525505052177
0.0781	1978.871753131569
0.0791	1979.2126656241044
0.0801	1979.5483939185442
0.0811	1979.8790832569334
0.0821	1980.2048730570305
0.08310000000000001	1980.5258972140937
0.08410000000000001	1980.842284383603
0.08510000000000001	1981.1541582463158
0.08610000000000001	1981.4616377569573
0.08710000000000001	1981.7648373777374
0.0881	1982.0638672977902
0.0891	1982.3588336395137
0.0901	1982.6498386527562
0.0911	1982.9369808976567
0.0921	1983.2203554169712
0.0931	1983.500053898536
0.0941	1983.7761648285866
0.0951	1984.048773636498
0.0961	1984.317962831536
0.0971	1984.5838121321244
0.0981	1984.8463985881313
0.09910000000000001	1985.105796696583
0.10010000000000001	1985.3620785112578
0.10110000000000001	1985.615313746526
0.10210000000000001	1985.8655698757796
0.10310000000000001	1986.1129122248124
0.10410000000000001	1986.357404060426
0.1051	1986.5991066745735
0.1061	1986.8380794642908
0.1071	1987.0743800076648
0.1081	1987.308064136085
0.1091	1987.5391860029724
0.1101	1987.7677981492004
0.1111	1987.993951565397
0.1121	1988.2176957512918
0.1131	1988.4390787722944
0.11410000000000001	1988.6581473134238
0.11510000000000001	1988.8749467307755
0.11610000000000001	1989.0895211006236
0.11710000000000001	1989.3019132663023
0.11810000000000001	1989.512164882992
0.11910000000000001	1989.7203164605048
0.1201	1989.92640740418
0.1211	1990.1304760540013
0.1221	1990.332559721998
0.1231	1990.5326947280628
0.1241	1990.7309164342112
0.1251	1990.9272592774093
0.1261	1991.1217568010243
0.1271	1991.314441684944
0.1281	1991.5053457744784
0.1291	1991.694500108054
0.1301	1991.8819349437842
0.1311	1992.0676797849876
0.1321	1992.2517634046465
0.1331	1992.4342138689256
0.1341	1992.6150585597475
0.1351	1992.7943241964815
0.1361	1992.9720368567976
0.1371	1993.148221996705
0.1381	1993.322904469833
0.1391	1993.496108545969
0.1401	1993.667857928905
0.1411	1993.8381757736095
0.1421	1994.0070847027537
0.1431	1994.174606822644
0.1441	1994.3407637385526
0.14509999999999998	1994.505576569502
0.14609999999999998	1994.669065962498
0.14709999999999998	1994.8312521062683
0.14809999999999998	1994.9921547445026
0.14909999999999998	1995.151793188619
0.15009999999999998	1995.3101863300894
0.15109999999999998	1995.4673526523252
0.15209999999999999	1995.6233102421586
0.15309999999999999	1995.778076800913
0.1541	1995.9316696551127
0.1551	1996.0841057668124
0.1561	1996.2354017435805
0.1571	1996.3855738481527
0.1581	1996.5346380077556
0.1591	1996.6826098231197
0.1601	1996.8295045772022
0.1611	1996.975337243619
0.1621	1997.1201224948004
0.1631	1997.2638747098836
0.1641	1997.4066079823554
0.1651	1997.5483361274444
0.1661	1997.6890726892775
0.1671	1997.8288309478164
0.1681	1997.9676239255746
0.1691	1998.1054643941127
0.1701	1998.242364880354
0.1711	1998.3783376726835
0.1721	1998.5133948268751
0.1731	1998.647548171823
0.1741	1998.7808093151216
0.1751	1998.9131896484498
0.17609999999999998	1999.0447003528136
0.17709999999999998	1999.1753524036283
0.17809999999999998	1999.3051565756473
0.17909999999999998	1999.4341234477367
0.18009999999999998	1999.562263407535
0.18109999999999998	1999.6895866559496
0.18209999999999998	1999.8161032115377
0.18309999999999998	1999.9418229147607
0.18409999999999999	2000.066755432109
0.1851	2000.1909102601192
0.1861	2000.3142967292658
0.1871	2000.436924007756
0.1881	2000.558801105206
0.1891	2000.6799368762224
0.1901	2000.8003400238802
0.1911	2000.9200191031084
0.1921	2001.038982523981
0.1931	2001.157238554914
0.1941	2001.2747953257815
0.1951	2001.3916608309435
0.1961	2001.5078429321982
0.1971	2001.623349361644
0.1981	2001.7381877244775
0.1991	2001.8523655017107
0.2001	2001.965890052815
0.2011	2002.0787686183041
0.2021	2002.191008322236
0.2031	2002.3026161746689
0.2041	2002.413599074032
0.2051	2002.5239638094545
0.2061	2002.63371706302
0.2071	2002.7428654119772
0.2081	2002.8514153308777
0.20909999999999998	2002.9593731936818
0.21009999999999998	2003.0667452757887
0.21109999999999998	2003.1735377560321
0.21209999999999998	2003.2797567186205
0.21309999999999998	2003.3854081550269
0.21409999999999998	2003.4904979658377
0.21509999999999999	2003.5950319625524
0.2161	2003.6990158693384
0.2171	2003.8024553247506
0.2181	2003.9053558833928
0.2191	2004.0077230175657
0.2201	2004.1095621188485
0.2211	2004.2108784996549
0.2221	2004.311677394758
0.2231	2004.4119639627709
0.2241	2004.5117432875845
0.2251	2004.6110203797994
0.2261	2004.7098001780857
0.2271	2004.808087550554
0.2281	2004.9058872960534
0.2291	2005.0032041454726
0.2301	2005.1000427629879
0.2311	2005.1964077472983
0.2321	2005.292303632827
0.2331	2005.3877348908907
0.2341	2005.4827059308525
0.2351	2005.5772211012388
0.2361	2005.6712846908429
0.2371	2005.7649009297913
0.2381	2005.8580739905935
0.2391	2005.9508079891716
0.24009999999999998	2006.0431069858616
0.24109999999999998	2006.1349749863905
0.24209999999999998	2006.226415942843
0.24309999999999998	2006.317433754596
0.24409999999999998	2006.408032269239
0.24509999999999998	2006.498215283474
0.24609999999999999	2006.587986543995
0.2471	2006.6773497483453
0.2481	2006.7663085457707
0.2491	2006.85486653803
0.2501	2006.9430272802153
0.2511	2007.030794281537
0.2521	2007.1181710060978
0.2531	2007.2051608736515
0.2541	2007.2917672603492
0.2551	2007.3779934994584
0.2561	2007.4638428820845
0.2571	2007.5493186578597
0.2581	2007.6344240356318
0.2591	2007.7191621841334
0.2601	2007.8035362326345
0.2611	2007.8875492715877
0.2621	2007.9712043532618
0.2631	2008.05450449235
0.2641	2008.137452666579
0.2651	2008.2200518173056
0.2661	2008.3023048500932
0.2671	2008.3842146352847
0.2681	2008.4657840085563
0.2691	2008.5470157714708
0.2701	2008.6279126920113
0.2711	2008.7084775051085
0.2721	2008.788712913155
0.2731	2008.8686215865184
0.2741	2008.9482061640265
0.2751	2009.0274692534658
0.2761	2009.106413432053
0.2771	2009.1850412469064
0.2781	2009.263355215505
0.2791	2009.3413578261366
0.2801	2009.419051538348
0.2811	2009.4964387833759
0.2821	2009.573521964567
0.2831	2009.650303457807
0.2841	2009.7267856119245
0.2851	2009.8029707490973
0.2861	2009.8788611652456
0.2871	2009.9544591304248
0.2881	2010.0297668892001
0.28909999999999997	2010.104786661029
0.29009999999999997	2010.1795206406216
0.29109999999999997	2010.2539709983068
0.29209999999999997	2010.328139880385
0.29309999999999997	2010.4020294094748
0.2941	2010.4756416848586
0.2951	2010.5489787828158
0.2961	2010.622042756953
0.2971	2010.6948356385276
0.2981	2010.7673594367682
0.2991	2010.8396161391854
0.3001	2010.9116077118797
0.3011	2010.9833360998448
0.3021	2011.054803227259
0.3031	2011.1260109977864
0.3041	2011.196961294853
0.3051	2011.2676559819363
0.3061	2011.3380969028337
0.3071	2011.4082858819472
0.3081	2011.4782247245341
0.3091	2011.5479152169853
0.3101	2011.6173591270713
0.3111	2011.6865582042083
0.3121	2011.755514179696
0.3131	2011.8242287669705
0.3141	2011.8927036618452
0.3151	2011.9609405427427
0.3161	2012.0289410709363
0.3171	2012.096706890774
0.3181	2012.164239629901
0.3191	2012.2315408994982
0.3201	2012.2986122944767
0.3211	2012.3654553937108
0.3221	2012.4320717602411
0.3231	2012.4984629414864
0.3241	2012.5646304694465
0.3251	2012.6305758609033
0.3261	2012.6963006176152
0.3271	2012.7618062265208
0.3281	2012.827094159922
0.3291	2012.8921658756763
0.3301	2012.9570228173839
0.3311	2013.0216664145664
0.3321	2013.0860980828488
0.3331	2013.1503192241387
0.3341	2013.2143312267956
0.3351	2013.2781354658052
0.3361	2013.3417333029463
0.3371	2013.4051260869646
0.3381	2013.468315153722
0.3391	2013.5313018263703
0.3401	2013.5940874155083
0.3411	2013.6566732193264
0.3421	2013.7190605237704
0.3431	2013.7812506026999
0.3441	2013.8432447180203
0.3451	2013.905044119837
0.3461	2013.9666500466042
0.3471	2014.0280637252642
0.3481	2014.0892863713852
0.3491	2014.1503191893012
0.3501	2014.2111633722484
0.3511	2014.2718201024989
0.35209999999999997	2014.332290551496
0.35309999999999997	2014.3925758799758
0.35409999999999997	2014.4526772381043
0.35509999999999997	2014.512595765596
0.35609999999999997	2014.5723325918468
0.3571	2014.6318888360486
0.3581	2014.6912656073139
0.3591	2014.7504640047923
0.3601	2014.8094851177946
0.3611	2014.868330025897
0.3621	2014.9269997990655
0.3631	2014.9854954977627
0.3641	2015.043818173056
0.3651	2015.1019688667377
0.3661	2015.1599486114158
0.3671	2015.2177584306357
0.3681	2015.275399338975
0.3691	2015.33287234215
0.3701	2015.3901784371137
0.3711	2015.4473186121636
0.3721	2015.5042938470285
0.3731	2015.5611051129792
0.3741	2015.6177533729121
0.3751	2015.6742395814513
0.3761	2015.7305646850416
0.3771	2015.786729622036
0.3781	2015.8427353227862
0.3791	2015.8985827097406
0.3801	2015.9542726975214
0.3811	2016.0098061930173
0.3821	2016.065184095472
0.3831	2016.1204072965606
0.3841	2016.1754766804802
0.3851	2016.2303931240258
0.3861	2016.2851574966826
0.3871	2016.3397706606909
0.3881	2016.394233471136
0.3891	2016.448546776024
0.3901	2016.502711416354
0.3911	2016.5567282262016
0.3921	2016.6105980327852
0.3931	2016.6643216565494
0.3941	2016.7178999112264
0.3951	2016.77133360392
0.3961	2016.8246235351662
0.3971	2016.8777704990096
0.3981	2016.930775283069
0.3991	2016.9836386686081
0.4001	2017.0363614306036
0.4011	2017.0889443378005
0.4021	2017.1413881528028
0.4031	2017.1936936321047
0.4041	2017.2458615261828
0.4051	2017.2978925795433
0.4061	2017.3497875307912
0.4071	2017.4015471126888
0.4081	2017.453172052213
0.4091	2017.5046630706283
0.4101	2017.556020883524
0.4111	2017.6072462008974
0.4121	2017.6583397271888
0.4131	2017.7093021613534
0.4141	2017.7601341969137
0.4151	2017.810836522011
0.4161	2017.861409819461
0.41709999999999997	2017.9118547668154
0.41809999999999997	2017.9621720364041
0.4191	2018.0123622953968
0.4201	2018.0624262058475
0.4211	2018.1123644247516
0.4221	2018.1621776040981
0.4231	2018.211866390908
0.4241	2018.2614314273028
0.4251	2018.3108733505344
0.4261	2018.360192793045
0.4271	2018.4093903825085
0.4281	2018.4584667418867
0.4291	2018.507422489464
0.4301	2018.5562582388993
0.4311	2018.6049745992752
0.4321	2018.6535721751338
0.4331	2018.7020515665286
0.4341	2018.7504133690657
0.4351	2018.7986581739437
0.4361	2018.8467865680027
0.4371	2018.894799133766
0.4381	2018.9426964494726
0.4391	2018.990479089129
0.4401	2019.0381476225439
0.4411	2019.085702615374
0.4421	2019.1331446291567
0.4431	2019.1804742213533
0.4441	2019.2276919453893
0.4451	2019.2747983506874
0.4461	2019.3217939827139
0.4471	2019.3686793830052
0.4481	2019.4154550892172
0.4491	2019.4621216351466
0.4501	2019.5086795507864
0.4511	2019.5551293623435
0.4521	2019.6014715922838
0.4531	2019.647706759366
0.4541	2019.6938353786734
0.4551	2019.7398579616524
0.4561	2019.7857750161393
0.4571	2019.8315870464037
0.4581	2019.8772945531693
0.4591	2019.9228980336586
0.4601	2019.9683979816157
0.4611	2020.0137948873423
0.4621	2020.0590892377302
0.4631	2020.1042815162896
0.4641	2020.1493722031828
0.4651	2020.1943617752522
0.4661	2020.2392507060508
0.4671	2020.2840394658715
0.4681	2020.3287285217812
0.4691	2020.3733183376426
0.4701	2020.4178093741489
0.4711	2020.4622020888473
0.4721	2020.5064969361715
0.4731	2020.5506943674686
0.4741	2020.5947948310234
0.4751	2020.638798772091
0.4761	2020.6827066329158
0.4771	2020.72651885277
0.4781	2020.7702358679674
0.4791	2020.813858111897
0.48009999999999997	2020.857386015045
0.48109999999999997	2020.9008200050284
0.4821	2020.9441605066038
0.4831	2020.9874079417107
0.4841	2021.0305627294827
0.4851	2021.0736252862825
0.4861	2021.1165960257135
0.4871	2021.1594753586576
0.4881	2021.2022636932845
0.4891	2021.2449614350908
0.4901	2021.28756898691
0.4911	2021.3300867489384
0.4921	2021.3725151187662
0.4931	2021.4148544913855
0.4941	2021.4571052592255
0.4951	2021.4992678121664
0.4961	2021.5413425375652
0.4971	2021.583329820274
0.4981	2021.6252300426652
0.4991	2021.6670435846472
0.5001	2021.708770823691
0.5011	2021.7504121348484
0.5021	2021.7919678907674
0.5031	2021.8334384617215
0.5041	2021.8748242156248
0.5051	2021.9161255180447
0.5061	2021.9573427322418
0.5071	2021.998476219162
0.5081	2022.0395263374824
0.5091	2022.0804934436055
0.5101	2022.121377891699
0.5111	2022.162180033704
0.5121	2022.2029002193462
0.5131	2022.2435387961766
0.5141	2022.2840961095599
0.5151	2022.3245725027223
0.5161	2022.3649683167432
0.5171	2022.4052838905918
0.5181	2022.445519561131
0.5191	2022.4856756631439
0.5201	2022.5257525293434
0.5211	2022.565750490396
0.5221	2022.6056698749335
0.5231	2022.6455110095699
0.5241	2022.685274218916
0.5251	2022.7249598256033
0.5261	2022.7645681502938
0.5271	2022.8040995116903
0.5281	2022.843554226567
0.5291	2022.8829326097684
0.5301	2022.9222349742374
0.5311	2022.9614616310234
0.5321	2023.0006128893006
0.5331	2023.0396890563802
0.5341	2023.0786904377264
0.5351	2023.117617336973
0.5361	2023.156470055932
0.5371	2023.1952488946172
0.5381	2023.2339541512515
0.5391	2023.272586122277
0.5401	2023.3111451023808
0.5411	2023.3496313845003
0.5421	2023.3880452598341
0.5431	2023.426387017869
0.5441	2023.4646569463764
0.5451	2023.5028553314357
0.5461	2023.5409824574488
0.5471	2023.5790386071435
0.5481	2023.6170240615966
0.5491	2023.6549391002422
0.5501	2023.692784000882
0.5511	2023.730559039704
0.5521	2023.7682644912843
0.5531	2023.8059006286153
0.5541	2023.843467723099
0.5551	2023.8809660445775
0.5561	2023.9183958613291
0.5571	2023.955757440093
0.5581	2023.9930510460695
0.5591	2024.0302769429397
0.5601	2024.0674353928769
0.5611	2024.1045266565493
0.5621	2024.1415509931437
0.5631	2024.178508660365
0.5641	2024.2153999144587
0.5651	2024.2522250102081
0.5661	2024.28898420096
0.5671	2024.3256777386232
0.5681	2024.362305873685
0.5691	2024.3988688552236
0.5701	2024.4353669309137
0.5711	2024.4718003470382
0.5721	2024.5081693485013
0.5731	2024.5444741788353
0.5741	2024.5807150802111
0.5751000000000001	2024.6168922934514
0.5761000000000001	2024.653006058037
0.5771	2024.6890566121156
0.5781	2024.725044192518
0.5791	2024.7609690347615
0.5801	2024.7968313730612
0.5811	2024.8326314403375
0.5821	2024.8683694682327
0.5831	2024.904045687109
0.5841	2024.9396603260711
0.5851	2024.9752136129594
0.5861	2025.0107057743774
0.5871	2025.0461370356822
0.5881	2025.0815076210092
0.5891	2025.1168177532675
0.5901	2025.1520676541606
0.5911	2025.1872575441848
0.5921	2025.2223876426483
0.5931	2025.257458167665
0.5941	2025.2924693361815
0.5951	2025.327421363968
0.5961	2025.3623144656365
0.5971	2025.3971488546495
0.5981	2025.4319247433225
0.5991	2025.4666423428328
0.6001	2025.5013018632367
0.6011	2025.5359035134607
0.6021	2025.5704475013276
0.6031	2025.604934033551
0.6041	2025.6393633157488
0.6051	2025.6737355524483
0.6061	2025.7080509470961
0.6071	2025.7423097020646
0.6081	2025.7765120186605
0.6091	2025.8106580971307
0.6101	2025.8447481366677
0.6111	2025.8787823354226
0.6121	2025.912760890507
0.6131	2025.9466839980014
0.6141	2025.9805518529654
0.6151	2026.014364649441
0.6161	2026.0481225804601
0.6171	2026.0818258380527
0.6181	2026.1154746132506
0.6191	2026.1490690961045
0.6201	2026.1826094756736
0.6211	2026.2160959400474
0.6221	2026.2495286763447
0.6231	2026.2829078707189
0.6241	2026.3162337083754
0.6251	2026.3495063735622
0.6261	2026.3827260495905
0.6271	2026.415892918828
0.6281	2026.449007162721
0.6291	2026.4820689617804
0.6301	2026.5150784956104
0.6311	2026.548035942896
0.6321	2026.5809414814198
0.6331	2026.6137952880633
0.6341	2026.6465975388132
0.6351	2026.6793484087718
0.6361	2026.7120480721571
0.6371	2026.7446967023104
0.6381	2026.777294471704
0.6391	2026.8098415519444
0.6401	2026.8423381137818
0.6411	2026.8747843271115
0.6421	2026.907180360979
0.6431	2026.9395263835922
0.6441	2026.9718225623185
0.6451	2027.0040690636959
0.6461	2027.0362660534372
0.6471	2027.0684136964333
0.6481	2027.1005121567623
0.6491	2027.132561597691
0.6501	2027.1645621816813
0.6511	2027.1965140703962
0.6521	2027.2284174247084
0.6531	2027.2602724046953
0.6541	2027.2920791696538
0.6551	2027.3238378781027
0.6561	2027.3555486877872
0.6571	2027.3872117556778
0.6581	2027.4188272379904
0.6591	2027.450395290174
0.6601	2027.4819160669288
0.6611	2027.5133897222024
0.6621	2027.5448164091993
0.6631	2027.5761962803815
0.6641	2027.6075294874797
0.6651	2027.6388161814923
0.6661	2027.6700565126891
0.6671	2027.7012506306219
0.6681	2027.7323986841288
0.6691	2027.763500821326
0.6701	2027.7945571896298
0.6711	2027.825567935751
0.6721	2027.8565332057012
0.6731	2027.8874531447968
0.6741	2027.9183278976664
0.6751	2027.9491576082485
0.6761	2027.9799424198045
0.6771	2028.0106824749157
0.6781	2028.0413779154896
0.6791	2028.0720288827647
0.6801	2028.102635517321
0.6811	2028.1331979590666
0.6821	2028.163716347261
0.6831	2028.1941908205088
0.6841	2028.2246215167659
0.6851	2028.2550085733424
0.6861	2028.2853521269105
0.6871	2028.3156523135024
0.6881	2028.3459092685202
0.6891	2028.3761231267333
0.6901	2028.4062940222923
0.6911	2028.4364220887205
0.6921	2028.4665074589268
0.6931	2028.4965502652026
0.6941	2028.5265506392336
0.6951	2028.5565087120974
0.6961	2028.5864246142687
0.6971	2028.6162984756222
0.6981	2028.6461304254406
0.6991	2028.6759205924081
0.7001000000000001	2028.705669104628
0.7011000000000001	2028.7353760896144
0.7021000000000001	2028.7650416743015
0.7031000000000001	2028.7946659850447
0.7041	2028.8242491476262
0.7051	2028.8537912872575
0.7061	2028.8832925285822
0.7071	2028.9127529956754
0.7081	2028.94217281206
0.7091	2028.9715521006974
0.7101	2029.000890983991
0.7111	2029.030189583798
0.7121	2029.059448021426
0.7131	2029.088666417642
0.7141	2029.1178448926657
0.7151	2029.1469835661824
0.7161	2029.1760825573435
0.7171	2029.2051419847664
0.7181	2029.2341619665392
0.7191	2029.2631426202297
0.7201	2029.2920840628778
0.7211	2029.3209864110056
0.7221	2029.3498497806204
0.7231	2029.3786742872142
0.7241	2029.4074600457716
0.7251	2029.436207170765
0.7261	2029.4649157761673
0.7271	2029.4935859754462
0.7281	2029.5222178815757
0.7291	2029.5508116070262
0.7301	2029.5793672637826
0.7311	2029.607884963339
0.7321	2029.6363648166976
0.7331	2029.6648069343769
0.7341	2029.6932114264212
0.7351	2029.7215784023863
0.7361	2029.749907971358
0.7371	2029.778200241947
0.7381	2029.8064553222914
0.7391	2029.8346733200651
0.7401	2029.862854342472
0.7411	2029.89099849626
0.7421	2029.9191058877075
0.7431	2029.9471766226432
0.7441	2029.975210806438
0.7451	2030.0032085440116
0.7461	2030.0311699398314
0.7471	2030.059095097921
0.7481	2030.0869841218557
0.7491	2030.114837114771
0.7501	2030.1426541793633
0.7511	2030.1704354178873
0.7521	2030.198180932168
0.7531	2030.2258908235972
0.7541	2030.253565193133
0.7551	2030.2812041413088
0.7561	2030.3088077682323
0.7571	2030.3363761735898
0.7581	2030.3639094566447
0.7591	2030.3914077162426
0.7601	2030.4188710508138
0.7611	2030.446299558375
0.7621	2030.4736933365334
0.7631	2030.5010524824831
0.7641	2030.528377093015
0.7651	2030.555667264514
0.7661	2030.5829230929626
0.7671	2030.6101446739447
0.7681	2030.637332102643
0.7691	2030.6644854738504
0.7701	2030.6916048819571
0.7711	2030.7186904209716
0.7721	2030.7457421845074
0.7731	2030.7727602657924
0.7741	2030.799744757668
0.7751	2030.8266957525955
0.7761	2030.853613342654
0.7771	2030.8804976195415
0.7781	2030.9073486745826
0.7791	2030.9341665987238
0.7801	2030.9609514825443
0.7811	2030.987703416247
0.7821	2031.0144224896685
0.7831	2031.041108792278
0.7841	2031.0677624131793
0.7851	2031.094383441118
0.7861	2031.120971964472
0.7871	2031.1475280712646
0.7881	2031.1740518491606
0.7891	2031.2005433854704
0.7901	2031.2270027671493
0.7911	2031.2534300808059
0.7921	2031.2798254126924
0.7931	2031.3061888487198
0.7941	2031.3325204744506
0.7951	2031.3588203751012
0.7961	2031.3850886355488
0.7971	2031.4113253403307
0.7981	2031.4375305736437
0.7991	2031.4637044193485
0.8001	2031.4898469609718
0.8011	2031.515958281705
0.8021	2031.5420384644085
0.8031	2031.5680875916155
0.8041	2031.5941057455286
0.8051	2031.6200930080238
0.8061	2031.646049460654
0.8071	2031.6719751846506
0.8081	2031.6978702609188
0.8091	2031.7237347700507
0.8101	2031.749568792314
0.8111	2031.775372407664
0.8121	2031.801145695741
0.8131	2031.8268887358722
0.8141	2031.852601607074
0.8151	2031.8782843880501
0.8161	2031.9039371571994
0.8171	2031.9295599926131
0.8181	2031.9551529720777
0.8191	2031.9807161730741
0.8201	2032.0062496727855
0.8211	2032.0317535480895
0.8221	2032.0572278755703
0.8231	2032.0826727315105
0.8241	2032.1080881918995
0.8251000000000001	2032.133474332432
0.8261000000000001	2032.1588312285091
0.8271000000000001	2032.1841589552403
0.8281000000000001	2032.209457587449
0.8291000000000001	2032.2347271996648
0.8301000000000001	2032.2599678661347
0.8311000000000001	2032.2851796608177
0.8321000000000001	2032.31036265739
0.8331	2032.3355169292456
0.8341	2032.3606425494977
0.8351	2032.3857395909781
0.8361	2032.410808126242
0.8371	2032.4358482275657
0.8381	2032.4608599669536
0.8391	2032.4858434161322
0.8401	2032.5107986465587
0.8411	2032.5357257294133
0.8421	2032.5606247356147
0.8431	2032.5854957358042
0.8441	2032.610338800363
0.8451	2032.6351539994023
0.8461	2032.6599414027676
0.8471	2032.684701080044
0.8481	2032.7094331005555
0.8491	2032.734137533361
0.8501	2032.7588144472634
0.8511	2032.7834639108046
0.8521	2032.8080859922723
0.8531	2032.8326807596993
0.8541	2032.857248280859
0.8551	2032.8817886232775
0.8561	2032.9063018542254
0.8571	2032.930788040723
0.8581	2032.9552472495427
0.8591	2032.979679547208
0.8601	2033.004084999995
0.8611	2033.0284636739348
0.8621	2033.0528156348134
0.8631	2033.0771409481727
0.8641	2033.1014396793128
0.8651	2033.1257118932942
0.8661	2033.149957654935
0.8671	2033.1741770288181
0.8681	2033.1983700792862
0.8691	2033.2225368704458
0.8701	2033.246677466168
0.8711	2033.270791930091
0.8721	2033.29488032562
0.8731	2033.3189427159266
0.8741	2033.3429791639542
0.8751	2033.3669897324141
0.8761	2033.3909744837906
0.8771	2033.4149334803387
0.8781	2033.4388667840913
0.8791	2033.4627744568513
0.8801	2033.4866565601983
0.8811	2033.5105131554917
0.8821	2033.5343443038673
0.8831	2033.5581500662374
0.8841	2033.5819305032999
0.8851	2033.605685675526
0.8861	2033.6294156431763
0.8871	2033.6531204662901
0.8881	2033.6768002046952
0.8891	2033.7004549179992
0.8901	2033.7240846655998
0.8911	2033.7476895066804
0.8921	2033.7712695002135
0.8931	2033.7948247049596
0.8941	2033.8183551794725
0.8951	2033.8418609820917
0.8961	2033.8653421709553
0.8971	2033.8887988039887
0.8981	2033.9122309389159
0.8991	2033.9356386332522
0.9001	2033.959021944314
0.9011	2033.9823809292102
0.9021	2034.0057156448502
0.9031	2034.0290261479379
0.9041	2034.0523124949843
0.9051	2034.0755747422963
0.9061	2034.0988129459831
0.9071	2034.122027161956
0.9081	2034.1452174459332
0.9091	2034.1683838534304
0.9101	2034.1915264397787
0.9111	2034.2146452601053
0.9121	2034.2377403693529
0.9131	2034.2608118222645
0.9141	2034.2838596733975
0.9151	2034.3068839771183
0.9161	2034.3298847876033
0.9171	2034.3528621588364
0.9181	2034.3758161446233
0.9191	2034.398746798574
0.9201	2034.421654174116
0.9211	2034.4445383244915
0.9221	2034.4673993027602
0.9231	2034.4902371617961
0.9241	2034.5130519542906
0.9251	2034.535843732754
0.9261	2034.5586125495201
0.9271	2034.5813584567306
0.9281	2034.6040815063632
0.9291	2034.626781750206
0.9301	2034.649459239875
0.9311	2034.672114026805
0.9321	2034.6947461622606
0.9331	2034.7173556973255
0.9341	2034.7399426829131
0.9351	2034.7625071697587
0.9361	2034.7850492084312
0.9371	2034.80756884932
0.9381	2034.8300661426483
0.9391	2034.8525411384687
0.9401	2034.8749938866604
0.9411	2034.897424436936
0.9421	2034.9198328388397
0.9431	2034.942219141747
0.9441	2034.9645833948698
0.9451	2034.9869256472482
0.9461	2035.0092459477632
0.9471	2035.0315443451289
0.9481	2035.0538208878907
0.9491	2035.0760756244408
0.9501000000000001	2035.0983086029992
0.9511000000000001	2035.1205198716289
0.9521000000000001	2035.142709478234
0.9531000000000001	2035.1648774705538
0.9541000000000001	2035.1870238961699
0.9551000000000001	2035.209148802506
0.9561000000000001	2035.2312522368256
0.9571000000000001	2035.2533342462377
0.9581000000000001	2035.2753948776915
0.9591000000000001	2035.297434177981
0.9601	2035.3194521937462
0.9611	2035.3414489714694
0.9621	2035.3634245574838
0.9631	2035.3853789979635
0.9641	2035.4073123389335
0.9651	2035.4292246262653
0.9661	2035.451115905681
0.9671	2035.4729862227491
0.9681	2035.4948356228908
0.9691	2035.5166641513747
0.9701	2035.5384718533228
0.9711	2035.560258773711
0.9721	2035.5820249573624
0.9731	2035.6037704489577
0.9741	2035.6254952930292
0.9751	2035.6471995339666
0.9761	2035.668883216007
0.9771	2035.6905463832547
0.9781	2035.712189079659
0.9791	2035.733811349036
0.9801	2035.7554132350506
0.9811	2035.7769947812305
0.9821	2035.7985560309633
0.9831	2035.820097027491
0.9841	2035.8416178139225
0.9851	2035.8631184332203
0.9861	2035.8845989282117
0.9871	2035.9060593415834
0.9881	2035.9274997158896
0.9891	2035.9489200935418
0.9901	2035.9703205168162
0.9911	2035.991701027855
0.9921	2036.013061668664
0.9931	2036.0344024811136
0.9941	2036.0557235069423
0.9951	2036.07702478775
0.9961	2036.0983063650085
0.9971	2036.1195682800542
0.9981	2036.1408105740943
0.9991	2036.1620332882003
1.0001	2036.1832364633196
1.0011	2036.2044201402598
1.0021	2036.2255843597065
1.0031	2036.246729162215
1.0041	2036.2678545882077
1.0051	2036.2889606779822
1.0061	2036.3100474717107
1.0071	2036.33111500943
1.0081	2036.3521633310622
1.0091	2036.373192476393
1.0101	2036.3942024850865
1.0111	2036.4151933966837
1.0121	2036.4361652505995
1.0131000000000001	2036.4571180861228
1.0141	2036.478051942423
1.0151000000000001	2036.4989668585445
1.0161	2036.5198628734083
1.0171000000000001	2036.5407400258152
1.0181	2036.5615983544444
1.0191000000000001	2036.5824378978518
1.0201	2036.603258694478
1.0211000000000001	2036.6240607826378
1.0221	2036.6448442005308
1.0231000000000001	2036.6656089862367
1.0241	2036.6863551777162
1.0251	2036.7070828128112
1.0261	2036.7277919292478
1.0271	2036.7484825646347
1.0281	2036.7691547564632
1.0291	2036.7898085421089
1.0301	2036.8104439588326
1.0311	2036.8310610437813
1.0321	2036.8516598339838
1.0331	2036.8722403663553
1.0341	2036.8928026777035
1.0351	2036.913346804712
1.0361	2036.93387278396
1.0371	2036.9543806519157
1.0381	2036.974870444926
1.0391	2036.9953421992348
1.0401	2037.0157959509725
1.0411	2037.0362317361596
1.0421	2037.0566495907035
1.0431	2037.0770495504069
1.0441	2037.0974316509594
1.0451	2037.117795927943
1.0461	2037.1381424168337
1.0471	2037.1584711529956
1.0481	2037.1787821716873
1.0491	2037.1990755080615
1.0501	2037.219351197162
1.0511	2037.2396092739298
1.0521	2037.2598497731954
1.0531	2037.2800727296901
1.0541	2037.300278178034
1.0551	2037.320466152746
1.0561	2037.3406366882418
1.0571	2037.3607898188332
1.0581	2037.3809255787248
1.0591	2037.4010440020252
1.0601	2037.4211451227336
1.0611	2037.4412289747518
1.0621	2037.4612955918785
1.0631	2037.4813450078134
1.0641	2037.5013772561485
1.0651	2037.5213923703857
1.0661	2037.541390383918
1.0671	2037.5613713300452
1.0681	2037.581335241962
1.0691	2037.6012821527693
1.0701	2037.621212095466
1.0711	2037.641125102956
1.0721	2037.6610212080438
1.0731	2037.680900443435
1.0741	2037.7007628417418
1.0751	2037.7206084354782
1.0761	2037.7404372570618
1.0771	2037.7602493388151
1.0781	2037.7800447129634
1.0791	2037.79982341164
1.0801	2037.8195854668807
1.0811	2037.8393309106293
1.0821	2037.8590597747339
1.0831	2037.8787720909506
1.0841	2037.8984678909399
1.0851	2037.9181472062733
1.0861	2037.937810068425
1.0871	2037.957456508781
1.0881	2037.9770865586354
1.0891	2037.9967002491862
1.0901	2038.0162976115469
1.0911	2038.0358786767356
1.0921	2038.0554434756828
1.0931	2038.0749920392277
1.0941	2038.0945243981191
1.0951	2038.1140405830183
1.0961	2038.133540624496
1.0971	2038.153024553036
1.0981	2038.1724923990303
1.0991	2038.191944192788
1.1001	2038.211379964527
1.1011	2038.2307997443802
1.1021	2038.2502035623897
1.1031	2038.2695914485146
1.1041	2038.2889634326273
1.1051	2038.3083195445138
1.1061	2038.3276598138732
1.1071	2038.3469842703207
1.1081	2038.3662929433863
1.1091	2038.385585862514
1.1101	2038.404863057066
1.1111	2038.4241245563198
1.1121	2038.4433703894656
1.1131	2038.4626005856153
1.1141	2038.4818151737943
1.1151	2038.5010141829484
1.1161	2038.5201976419376
1.1171	2038.539365579541
1.1181	2038.5585180244564
1.1191	2038.577655005298
1.1201	2038.5967765506034
1.1211	2038.6158826888247
1.1221	2038.6349734483347
1.1231	2038.654048857427
1.1241	2038.6731089443128
1.1251	2038.6921537371281
1.1261	2038.7111832639234
1.1271	2038.7301975526748
1.1281	2038.7491966312787
1.1291	2038.7681805275495
1.1301	2038.7871492692295
1.1311	2038.806102883977
1.1321	2038.8250413993778
1.1331	2038.843964842937
1.1341	2038.8628732420814
1.1351	2038.8817666241641
1.1361	2038.900645016462
1.1371	2038.9195084461737
1.1381000000000001	2038.938356940422
1.1391	2038.9571905262553
1.1401000000000001	2038.9760092306446
1.1411	2038.9948130804883
1.1421000000000001	2039.0136021026099
1.1431	2039.0323763237534
1.1441000000000001	2039.051135770595
1.1451	2039.0698804697342
1.1461000000000001	2039.0886104476963
1.1471	2039.1073257309324
1.1481000000000001	2039.1260263458232
1.1491	2039.144712318674
1.1501000000000001	2039.1633836757192
1.1511	2039.1820404431169
1.1521000000000001	2039.2006826469592
1.1531	2039.2193103132604
1.1541	2039.2379234679693
1.1551	2039.2565221369562
1.1561	2039.2751063460269
1.1571	2039.2936761209114
1.1581	2039.3122314872717
1.1591	2039.3307724707
1.1601	2039.3492990967163
1.1611	2039.3678113907708
1.1621	2039.3863093782486
1.1631	2039.4047930844586
1.1641	2039.4232625346472
1.1651	2039.4417177539847
1.1661	2039.4601587675807
1.1671	2039.4785856004705
1.1681	2039.4969982776254
1.1691	2039.5153968239474
1.1701	2039.5337812642692
1.1711	2039.5521516233562
1.1721	2039.570507925912
1.1731	2039.588850196565
1.1741	2039.6071784598855
1.1751	2039.6254927403713
1.1761	2039.6437930624527
1.1771	2039.6620794505047
1.1781	2039.6803519288228
1.1791	2039.6986105216479
1.1801	2039.7168552531477
1.1811	2039.7350861474322
1.1821	2039.7533032285396
1.1831	2039.7715065204509
1.1841	2039.7896960470769
1.1851	2039.8078718322647
1.1861	2039.826033899802
1.1871	2039.8441822734087
1.1881	2039.8623169767425
1.1891	2039.8804380334009
1.1901	2039.8985454669105
1.1911	2039.916639300746
1.1921	2039.934719558312
1.1931	2039.9527862629518
1.1941	2039.9708394379493
1.1951	2039.9888791065239
1.1961	2040.0069052918354
1.1971	2040.0249180169806
1.1981	2040.0429173049952
1.1991	2040.0609031788565
1.2001	2040.0788756614775
1.2011	2040.0968347757123
1.2021	2040.1147805443543
1.2031	2040.1327129901397
1.2041	2040.1506321357392
1.2051	2040.1685380037677
1.2061	2040.186430616779
1.2071	2040.20430999727
1.2081	2040.222176167675
1.2091	2040.2400291503727
1.2101	2040.2578689676802
1.2111	2040.2756956418577
1.2121	2040.2935091951085
1.2131	2040.3113096495758
1.2141	2040.3290970273447
1.2151	2040.346871350442
1.2161	2040.3646326408427
1.2171	2040.3823809204555
1.2181	2040.4001162111406
1.2191	2040.4178385346956
1.2201	2040.435547912864
1.2211	2040.4532443673306
1.2221	2040.4709279197282
1.2231	2040.4885985916287
1.2241	2040.5062564045506
1.2251	2040.5239013799578
1.2261	2040.541533539255
1.2271	2040.5591529037954
1.2281	2040.5767594948734
1.2291	2040.5943533337322
1.2301	2040.6119344415574
1.2311	2040.6295028394836
1.2321	2040.6470585485852
1.2331	2040.6646015898866
1.2341	2040.6821319843566
1.2351	2040.699649752914
1.2361	2040.7171549164184
1.2371	2040.7346474956798
1.2381	2040.7521275114507
1.2391	2040.7695949844358
1.2401	2040.7870499352834
1.2411	2040.8044923845903
1.2421	2040.8219223528997
1.2431	2040.8393398607022
1.2441	2040.856744928439
1.2451	2040.874137576498
1.2461	2040.8915178252114
1.2471	2040.9088856948651
1.2481	2040.9262412056917
1.2491	2040.9435843778704
1.2501	2040.9609152315327
1.2511	2040.9782337867553
1.2521	2040.9955400635665
1.2531	2041.0128340819442
1.2541	2041.0301158618142
1.2551	2041.0473854230552
1.2561	2041.0646427854897
1.2571	2041.081887968896
1.2581	2041.0991209930016
1.2591	2041.1163418774802
1.2601	2041.133550641961
1.2611	2041.1507473060226
1.2621	2041.1679318891945
1.2631000000000001	2041.1851044109537
1.2641	2041.2022648907327
1.2651000000000001	2041.2194133479118
1.2661	2041.2365498018285
1.2671000000000001	2041.2536742717664
1.2681	2041.2707867769614
1.2691000000000001	2041.2878873366053
1.2701	2041.30497596984
1.2711000000000001	2041.322052695756
1.2721	2041.3391175334
1.2731000000000001	2041.356170501773
1.2741	2041.3732116198262
1.2751000000000001	2041.3902409064622
1.2761	2041.4072583805396
1.2771000000000001	2041.4242640608693
1.2781	2041.4412579662155
1.2791000000000001	2041.4582401152943
1.2801	2041.475210526779
1.2811	2041.4921692192938
1.2821	2041.509116211419
1.2831	2041.5260515216864
1.2841	2041.5429751685842
1.2851	2041.559887170555
1.2861	2041.576787545996
1.2871	2041.593676313256
1.2881	2041.6105534906433
1.2891	2041.6274190964189
1.2901	2041.6442731487991
1.2911	2041.661115665956
1.2921	2041.6779466660166
1.2931	2041.6947661670645
1.2941	2041.711574187138
1.2951	2041.72837074423
1.2961	2041.7451558562943
1.2971	2041.7619295412355
1.2981	2041.7786918169165
1.2991	2041.7954427011591
1.3001	2041.812182211737
1.3011	2041.828910366384
1.3021	2041.845627182791
1.3031	2041.8623326786042
1.3041	2041.8790268714272
1.3051	2041.8957097788214
1.3061	2041.9123814183076
1.3071	2041.929041807359
1.3081	2041.9456909634118
1.3091	2041.9623289038577
1.3101	2041.9789556460469
1.3111	2041.9955712072867
1.3121	2042.0121756048432
1.3131	2042.0287688559424
1.3141	2042.0453509777667
1.3151	2042.0619219874595
1.3161	2042.0784819021196
1.3171	2042.095030738807
1.3181	2042.1115685145396
1.3191	2042.1280952462978
1.3201	2042.1446109510166
1.3211	2042.1611156455951
1.3221	2042.177609346886
1.3231	2042.1940920717075
1.3241	2042.2105638368348
1.3251	2042.2270246590044
1.3261	2042.2434745549094
1.3271	2042.2599135412079
1.3281	2042.276341634517
1.3291	2042.2927588514115
1.3301	2042.309165208429
1.3311	2042.32556072207
1.3321	2042.3419454087891
1.3331	2042.3583192850092
1.3341	2042.3746823671108
1.3351	2042.3910346714351
1.3361	2042.407376214287
1.3371	2042.4237070119298
1.3381	2042.4400270805902
1.3391	2042.456336436457
1.3401	2042.47263509568
1.3411	2042.4889230743713
1.3421	2042.505200388603
1.3431	2042.5214670544128
1.3441	2042.5377230878
1.3451	2042.5539685047227
1.3461	2042.570203321107
1.3471	2042.5864275528359
1.3481	2042.60264121576
1.3491	2042.6188443256915
1.3501	2042.6350368984015
1.3511	2042.651218949631
1.3521	2042.6673904950783
1.3531	2042.6835515504115
1.3541	2042.6997021312545
1.3551	2042.7158422531977
1.3561	2042.7319719317995
1.3571	2042.748091182576
1.3581	2042.7642000210096
1.3591	2042.7802984625475
1.3601	2042.7963865225997
1.3611	2042.8124642165421
1.3621	2042.8285315597127
1.3631	2042.8445885674153
1.3641	2042.8606352549186
1.3651	2042.876671637455
1.3661	2042.8926977302224
1.3671	2042.9087135483817
1.3681	2042.9247191070633
1.3691	2042.9407144213565
1.3701	2042.956699506321
1.3711	2042.9726743769788
1.3721	2042.9886390483186
1.3731	2043.0045935352966
1.3741	2043.0205378528285
1.3751	2043.0364720158034
1.3761	2043.0523960390678
1.3771	2043.0683099374444
1.3781	2043.084213725712
1.3791	2043.100107418622
1.3801	2043.1159910308886
1.3811	2043.1318645771953
1.3821	2043.1477280721886
1.3831	2043.1635815304858
1.3841	2043.1794249666668
1.3851	2043.1952583952805
1.3861	2043.2110818308408
1.3871	2043.2268952878323
1.3881000000000001	2043.2426987807014
1.3891	2043.2584923238664
1.3901000000000001	2043.27427593171
1.3911	2043.2900496185846
1.3921000000000001	2043.3058133988072
1.3931	2043.3215672866647
1.3941000000000001	2043.3373112964107
1.3951	2043.3530454422655
1.3961000000000001	2043.3687697384191
1.3971	2043.3844841990294
1.3981000000000001	2043.4001888382206
1.3991	2043.4158836700856
1.4001000000000001	2043.4315687086869
1.4011	2043.447243968056
1.4021000000000001	2043.4629094621887
1.4031	2043.4785652050523
1.4041000000000001	2043.4942112105848
1.4051	2043.5098474926872
1.4061000000000001	2043.525474065232
1.4071	2043.5410909420661
1.4081	2043.5566981369955
1.4091	2043.5722956638012
1.4101	2043.5878835362348
1.4111	2043.6034617680107
1.4121	2043.619030372819
1.4131	2043.6345893643181
1.4141	2043.650138756132
1.4151	2043.6656785618588
1.4161	2043.6812087950643
1.4171	2043.6967294692836
1.4181	2043.712240598023
1.4191	2043.727742194759
1.4201	2043.7432342729342
1.4211	2043.7587168459688
1.4221	2043.7741899272473
1.4231	2043.7896535301259
1.4241	2043.805107667931
1.4251	2043.8205523539618
1.4261	2043.835987601485
1.4271	2043.8514134237396
1.4281	2043.8668298339358
1.4291	2043.8822368452547
1.4301	2043.8976344708447
1.4311	2043.9130227238297
1.4321	2043.928401617305
1.4331	2043.9437711643336
1.4341	2043.9591313779522
1.4351	2043.9744822711668
1.4361	2043.9898238569574
1.4371	2044.0051561482728
1.4381	2044.0204791580363
1.4391	2044.0357928991418
1.4401	2044.051097384455
1.4411	2044.066392626811
1.4421	2044.0816786390205
1.4431	2044.0969554338647
1.4441	2044.1122230240976
1.4451	2044.1274814224432
1.4461	2044.1427306416017
1.4471	2044.1579706942387
1.4481	2044.1732015930027
1.4491	2044.188423350505
1.4501	2044.2036359793333
1.4511	2044.2188394920508
1.4521	2044.2340339011876
1.4531	2044.2492192192512
1.4541	2044.2643954587188
1.4551	2044.2795626320444
1.4561	2044.2947207516527
1.4571	2044.3098698299416
1.4581	2044.3250098792803
1.4591	2044.3401409120156
1.4601	2044.3552629404649
1.4611	2044.3703759769176
1.4621	2044.3854800336437
1.4631	2044.4005751228776
1.4641	2044.4156612568302
1.4651	2044.4307384476917
1.4661	2044.4458067076189
1.4671	2044.4608660487468
1.4681	2044.475916483183
1.4691	2044.4909580230083
1.4701	2044.505990680278
1.4711	2044.521014467026
1.4721	2044.5360293952501
1.4731	2044.5510354769353
1.4741	2044.566032724031
1.4751	2044.581021148465
1.4761	2044.5960007621425
1.4771	2044.610971576937
1.4781	2044.625933604699
1.4791	2044.6408868572591
1.4801	2044.6558313464132
1.4811	2044.6707670839419
1.4821	2044.6856940815946
1.4831	2044.7006123510957
1.4841	2044.7155219041492
1.4851	2044.7304227524303
1.4861	2044.745314907589
1.4871	2044.760198381256
1.4881	2044.7750731850313
1.4891	2044.7899393304922
1.4901	2044.804796829195
1.4911	2044.819645692666
1.4921	2044.834485932411
1.4931	2044.8493175599106
1.4941	2044.8641405866233
1.4951	2044.8789550239792
1.4961	2044.8937608833855
1.4971	2044.9085581762276
1.4981	2044.9233469138667
1.4991	2044.9381271076415
1.5001	2044.9528987688593
1.5011	2044.967661908813
1.5021	2044.982416538767
1.5031	2044.9971626699642
1.5041	2045.0119003136215
1.5051	2045.0266294809353
1.5061	2045.0413501830744
1.5071	2045.0560624311906
1.5081	2045.0707662364096
1.5091	2045.0854616098286
1.5101	2045.10014856253
1.5111	2045.1148271055677
1.5121	2045.1294972499759
1.5131000000000001	2045.144159006764
1.5141	2045.158812386918
1.5151000000000001	2045.173457401403
1.5161	2045.1880940611595
1.5171000000000001	2045.2027223771079
1.5181	2045.2173423601428
1.5191000000000001	2045.2319540211397
1.5201	2045.246557370947
1.5211000000000001	2045.2611524203955
1.5221	2045.2757391802907
1.5231000000000001	2045.2903176614175
1.5241	2045.304887874535
1.5251000000000001	2045.3194498303883
1.5261	2045.334003539689
1.5271000000000001	2045.3485490131357
1.5281	2045.3630862614027
1.5291000000000001	2045.3776152951405
1.5301	2045.3921361249763
1.5311000000000001	2045.406648761522
1.5321	2045.4211532153622
1.5331000000000001	2045.435649497062
1.5341	2045.4501376171625
1.5351000000000001	2045.464617586186
1.5361	2045.479089414632
1.5371	2045.4935531129806
1.5381	2045.5080086916853
1.5391	2045.5224561611851
1.5401	2045.5368955318927
1.5411	2045.5513268142006
1.5421	2045.5657500184818
1.5431	2045.580165155087
1.5441	2045.5945722343445
1.5451	2045.6089712665664
1.5461	2045.6233622620366
1.5471	2045.6377452310246
1.5481	2045.6521201837759
1.5491	2045.6664871305154
1.5501	2045.6808460814489
1.5511	2045.695197046759
1.5521	2045.7095400366106
1.5531	2045.7238750611455
1.5541	2045.7382021304877
1.5551	2045.7525212547364
1.5561	2045.7668324439758
1.5571	2045.781135708265
1.5581	2045.795431057648
1.5591	2045.8097185021413
1.5601	2045.8239980517508
1.5611	2045.8382697164536
1.5621	2045.85253350621
1.5631	2045.8667894309633
1.5641	2045.8810375006315
1.5651	2045.895277725117
1.5661	2045.9095101142982
1.5671	2045.92373467804
1.5681	2045.93795142618
1.5691	2045.9521603685428
1.5701	2045.9663615149293
1.5711	2045.9805548751212
1.5721	2045.9947404588818
1.5731	2046.0089182759566
1.5741	2046.0230883360682
1.5751	2046.03725064892
1.5761	2046.0514052242002
1.5771	2046.0655520715738
1.5781	2046.0796912006863
1.5791	2046.0938226211683
1.5801	2046.1079463426274
1.5811	2046.1220623746515
1.5821	2046.1361707268138
1.5831	2046.150271408666
1.5841	2046.1643644297394
1.5851	2046.1784497995486
1.5861	2046.1925275275892
1.5871	2046.2065976233355
1.5881	2046.2206600962484
1.5891	2046.234714955766
1.5901	2046.2487622113072
1.5911	2046.2628018722758
1.5921	2046.2768339480558
1.5931	2046.290858448009
1.5941	2046.3048753814858
1.5951	2046.3188847578108
1.5961	2046.3328865862948
1.5971	2046.3468808762318
1.5981	2046.3608676368917
1.5991	2046.374846877532
1.6001	2046.3888186073902
1.6011	2046.402782835684
1.6021	2046.4167395716156
1.6031	2046.4306888243684
1.6041	2046.4446306031048
1.6051	2046.4585649169724
1.6061	2046.4724917751046
1.6071	2046.4864111866093
1.6081	2046.500323160582
1.6091	2046.5142277060968
1.6101	2046.528124832214
1.6111	2046.5420145479754
1.6121	2046.5558968624014
1.6131	2046.569771784501
1.6141	2046.583639323261
1.6151	2046.5974994876528
1.6161	2046.6113522866283
1.6171	2046.6251977291265
1.6181	2046.639035824064
1.6191	2046.6528665803432
1.6201	2046.66669000685
1.6211	2046.6805061124492
1.6221	2046.6943149059946
1.6231	2046.708116396315
1.6241	2046.7219105922297
1.6251	2046.7356975025373
1.6261	2046.7494771360193
1.6271	2046.763249501442
1.6281	2046.7770146075518
1.6291	2046.790772463084
1.6301	2046.804523076751
1.6311	2046.8182664572519
1.6321	2046.8320026132665
1.6331	2046.845731553464
1.6341	2046.8594532864886
1.6351	2046.8731678209726
1.6361	2046.886875165533
1.6371	2046.9005753287688
1.6381000000000001	2046.91426831926
1.6391	2046.9279541455758
1.6401000000000001	2046.941632816262
1.6411	2046.9553043398562
1.6421000000000001	2046.9689687248742
1.6431	2046.982625979815
1.6441000000000001	2046.9962761131655
1.6451	2047.0099191333939
1.6461000000000001	2047.023555048952
1.6471	2047.037183868278
1.6481000000000001	2047.0508055997905
1.6491	2047.0644202518963
1.6501000000000001	2047.0780278329812
1.6511	2047.0916283514218
1.6521000000000001	2047.1052218155721
1.6531	2047.118808233774
1.6541000000000001	2047.1323876143513
1.6551	2047.1459599656168
1.6561000000000001	2047.159525295864
1.6571	2047.1730836133688
1.6581000000000001	2047.1866349263955
1.6591	2047.2001792431913
1.6601000000000001	2047.2137165719878
1.6611	2047.2272469210022
1.6621000000000001	2047.240770298432
1.6631	2047.254286712466
1.6641000000000001	2047.2677961712727
1.6651	2047.2812986830068
1.6661	2047.2947942558067
1.6671	2047.3082828977986
1.6681	2047.3217646170908
1.6691	2047.335239421776
1.6701	2047.3487073199317
1.6711	2047.3621683196247
1.6721	2047.3756224289016
1.6731	2047.389069655797
1.6741	2047.4025100083256
1.6751	2047.415943494494
1.6761	2047.4293701222914
1.6771	2047.4427898996894
1.6781	2047.4562028346477
1.6791	2047.4696089351128
1.6801	2047.4830082090084
1.6811	2047.4964006642538
1.6821	2047.5097863087472
1.6831	2047.523165150374
1.6841	2047.5365371970047
1.6851	2047.5499024564945
1.6861	2047.5632609366876
1.6871	2047.576612645408
1.6881	2047.5899575904702
1.6891	2047.60329577967
1.6901	2047.616627220795
1.6911	2047.6299519216116
1.6921	2047.6432698898752
1.6931	2047.656581133327
1.6941	2047.6698856596927
1.6951	2047.6831834766854
1.6961	2047.6964745920025
1.6971	2047.7097590133278
1.6981	2047.7230367483323
1.6991	2047.7363078046708
1.7001	2047.7495721899857
1.7011	2047.7628299119035
1.7021	2047.7760809780386
1.7031	2047.789325395991
1.7041	2047.8025631733453
1.7051	2047.8157943176745
1.7061	2047.8290188365374
1.7071	2047.8422367374772
1.7081	2047.8554480280243
1.7091	2047.8686527156963
1.7101	2047.881850807996
1.7111	2047.895042312413
1.7121	2047.908227236424
1.7131	2047.9214055874882
1.7141	2047.9345773730577
1.7151	2047.9477426005656
1.7161	2047.9609012774333
1.7171	2047.9740534110708
1.7181	2047.98719900887
1.7191	2048.000338078216
1.7201	2048.0134706264735
1.7211	2048.0265966609995
1.7221	2048.039716189132
1.7231	2048.0528292182025
1.7241	2048.065935755523
1.7251	2048.0790358083964
1.7261	2048.092129384111
1.7271	2048.105216489943
1.7281	2048.1182971331523
1.7291	2048.1313713209906
1.7301	2048.144439060691
1.7311	2048.157500359479
1.7321	2048.170555224562
1.7331	2048.183603663139
1.7341	2048.196645682395
1.7351	2048.209681289498
1.7361	2048.2227104916083
1.7371	2048.2357332958723
1.7381	2048.2487497094216
1.7391	2048.261759739377
1.7401	2048.2747633928416
1.7411	2048.2877606769157
1.7421	2048.300751598679
1.7431	2048.3137361651998
1.7441	2048.3267143835365
1.7451	2048.3396862607296
1.7461	2048.352651803814
1.7471	2048.3656110198076
1.7481	2048.3785639157163
1.7491	2048.3915104985335
1.7501	2048.4044507752437
1.7511	2048.4173847528136
1.7521	2048.430312438198
1.7531	2048.4432338383453
1.7541	2048.456148960186
1.7551	2048.4690578106374
1.7561	2048.4819603966107
1.7571	2048.494856724999
1.7581	2048.507746802688
1.7591	2048.520630636545
1.7601	2048.533508233431
1.7611	2048.5463796001923
1.7621	2048.5592447436643
1.7631000000000001	2048.5721036706677
1.7641	2048.584956388014
1.7651000000000001	2048.5978029025027
1.7661	2048.610643220918
1.7671000000000001	2048.6234773500373
1.7681	2048.636305296622
1.7691000000000001	2048.6491270674205
1.7701	2048.661942669176
1.7711000000000001	2048.6747521086127
1.7721	2048.6875553924474
1.7731000000000001	2048.7003525273835
1.7741	2048.713143520112
1.7751000000000001	2048.7259283773133
1.7761	2048.7387071056555
1.7771000000000001	2048.751479711798
1.7781	2048.764246202381
1.7791000000000001	2048.7770065840436
1.7801	2048.7897608634034
1.7811000000000001	2048.802509047072
1.7821	2048.8152511416492
1.7831000000000001	2048.8279871537225
1.7841	2048.8407170898654
1.7851000000000001	2048.8534409566446
1.7861	2048.8661587606134
1.7871000000000001	2048.8788705083116
1.7881	2048.891576206271
1.7891000000000001	2048.90427586101
1.7901	2048.916969479036
1.7911000000000001	2048.929657066845
1.7921	2048.9423386309236
1.7931	2048.955014177745
1.7941	2048.967683713771
1.7951	2048.9803472454532
1.7961	2048.993004779233
1.7971	2049.0056563215403
1.7981	2049.01830187879
1.7991	2049.0309414573926
1.8001	2049.0435750637425
1.8011	2049.0562027042247
1.8021	2049.068824385213
1.8031	2049.081440113071
1.8041	2049.0940498941504
1.8051	2049.1066537347915
1.8061	2049.1192516413284
1.8071	2049.131843620075
1.8081	2049.144429677343
1.8091	2049.157009819428
1.8101	2049.1695840526204
1.8111	2049.1821523831927
1.8121	2049.1947148174136
1.8131	2049.2072713615357
1.8141	2049.2198220218024
1.8151	2049.2323668044496
1.8161	2049.2449057156978
1.8171	2049.2574387617597
1.8181	2049.2699659488353
1.8191	2049.2824872831184
1.8201	2049.295002770788
1.8211	2049.3075124180123
1.8221	2049.320016230955
1.8231	2049.3325142157596
1.8241	2049.345006378568
1.8251	2049.3574927255077
1.8261	2049.369973262694
1.8271	2049.382447996237
1.8281	2049.3949169322336
1.8291	2049.4073800767655
1.8301	2049.419837435915
1.8311	2049.432289015746
1.8321	2049.444734822312
1.8331	2049.457174861661
1.8341	2049.469609139827
1.8351	2049.482037662835
1.8361	2049.494460436701
1.8371	2049.5068774674282
1.8381	2049.5192887610124
1.8391	2049.5316943234357
1.8401	2049.5440941606753
1.8411	2049.556488278696
1.8421	2049.568876683449
1.8431	2049.58125938088
1.8441	2049.593636376925
1.8451	2049.606007677507
1.8461	2049.6183732885397
1.8471	2049.630733215928
1.8481	2049.643087465568
1.8491	2049.6554360433415
1.8501	2049.6677789551277
1.8511	2049.680116206789
1.8521	2049.69244780418
1.8531	2049.7047737531493
1.8541	2049.717094059528
1.8551	2049.7294087291466
1.8561	2049.7417177678194
1.8571	2049.7540211813507
1.8581	2049.766318975542
1.8591	2049.7786111561777
1.8601	2049.790897729037
1.8611	2049.803178699887
1.8621	2049.8154540744863
1.8631	2049.8277238585824
1.8641	2049.8399880579186
1.8651	2049.8522466782197
1.8661	2049.8644997252104
1.8671	2049.8767472045997
1.8681	2049.888989122087
1.8691	2049.9012254833688
1.8701	2049.913456294123
1.8711	2049.9256815600274
1.8721	2049.9379012867425
1.8731	2049.950115479923
1.8741	2049.962324145214
1.8751	2049.9745272882524
1.8761	2049.9867249146646
1.8771	2049.998917030069
1.8781	2050.011103640071
1.8791	2050.02328475027
1.8801	2050.0354603662554
1.8811	2050.0476304936105
1.8821	2050.059795137903
1.8831	2050.071954304698
1.8841	2050.084107999545
1.8851	2050.0962562279888
1.8861	2050.1083989955664
1.8871	2050.120536307803
1.8881000000000001	2050.1326681702126
1.8891	2050.1447945883056
1.8901000000000001	2050.1569155675797
1.8911	2050.1690311135244
1.8921000000000001	2050.1811412316206
1.8931	2050.19324592734
1.8941000000000001	2050.205345206146
1.8951	2050.2174390734913
1.8961000000000001	2050.2295275348215
1.8971	2050.2416105955745
1.8981000000000001	2050.253688261175
1.8991	2050.2657605370423
1.9001000000000001	2050.2778274285874
1.9011	2050.2898889412086
1.9021000000000001	2050.3019450802994
1.9031	2050.313995851246
1.9041000000000001	2050.3260412594186
1.9051	2050.3380813101858
1.9061000000000001	2050.350116008904
1.9071	2050.3621453609217
1.9081000000000001	2050.3741693715797
1.9091	2050.386188046208
1.9101000000000001	2050.3982013901314
1.9111	2050.4102094086606
1.9121000000000001	2050.4222121071048
1.9131	2050.4342094907597
1.9141000000000001	2050.446201564913
1.9151	2050.458188334844
1.9161000000000001	2050.470169805827
1.9171	2050.4821459831232
1.9181000000000001	2050.494116871986
1.9191	2050.506082477663
1.9201	2050.5180428053895
1.9211	2050.529997860399
1.9221	2050.5419476479074
1.9231	2050.5538921731304
1.9241	2050.5658314412713
1.9251	2050.5777654575268
1.9261	2050.5896942270797
1.9271	2050.601617755115
1.9281	2050.613536046801
1.9291	2050.625449107301
1.9301	2050.6373569417674
1.9311	2050.649259555348
1.9321	2050.6611569531806
1.9331	2050.6730491403946
1.9341	2050.6849361221116
1.9351	2050.6968179034448
1.9361	2050.7086944894986
1.9371	2050.7205658853727
1.9381	2050.732432096153
1.9391	2050.7442931269215
1.9401	2050.7561489827526
1.9411	2050.7679996687098
1.9421	2050.7798451898493
1.9431	2050.7916855512203
1.9441	2050.8035207578646
1.9451	2050.815350814813
1.9461	2050.827175727092
1.9471	2050.838995499716
1.9481	2050.8508101376988
1.9491	2050.8626196460364
1.9501	2050.8744240297224
1.9511	2050.886223293745
1.9521	2050.8980174430803
1.9531	2050.9098064826962
1.9541	2050.921590417557
1.9551	2050.933369252615
1.9561	2050.945142992815
1.9571	2050.9569116430985
1.9581	2050.968675208392
1.9591	2050.980433693623
1.9601	2050.992187103704
1.9611	2051.0039354435403
1.9621	2051.0156787180345
1.9631	2051.0274169320787
1.9641	2051.0391500905553
1.9651	2051.0508781983417
1.9661	2051.0626012603075
1.9671	2051.0743192813143
1.9681	2051.0860322662156
1.9691	2051.097740219855
1.9701	2051.1094431470756
1.9711	2051.1211410527053
1.9721	2051.1328339415695
1.9731	2051.144521818482
1.9741	2051.1562046882545
1.9751	2051.1678825556855
1.9761	2051.179555425569
1.9771	2051.1912233026924
1.9781	2051.202886191834
1.9791	2051.2145440977633
1.9801	2051.226197025247
1.9811	2051.2378449790394
1.9821	2051.249487963889
1.9831	2051.2611259845394
1.9841	2051.2727590457257
1.9851	2051.284387152173
1.9861	2051.2960103086007
1.9871	2051.307628519723
1.9881	2051.319241790245
1.9891	2051.330850124863
1.9901	2051.342453528268
1.9911	2051.354052005145
1.9921	2051.365645560169
1.9931	2051.377234198007
1.9941	2051.388817923325
1.9951	2051.400396740775
1.9961	2051.411970655004
1.9971	2051.4235396706536
1.9981	2051.435103792357
1.9991	2051.446663024738
2.0001	2051.4582173724184
2.0011	2051.469766840009
2.0021000000000004	2051.4813114321146
2.0031000000000003	2051.4928511533317
2.0041	2051.504386008253
2.0051	2051.51591600146
2.0061000000000004	2051.527441137532
2.0071000000000003	2051.5389614210367
2.0081	2051.5504768565356
2.0091	2051.561987448588
2.0101000000000004	2051.5734932017385
2.0111000000000003	2051.584994120533
2.0121	2051.5964902095034
2.0131	2051.6079814731784
2.0141000000000004	2051.61946791608
2.0151000000000003	2051.63094954272
2.0161000000000002	2051.642426357608
2.0171	2051.6538983652435
2.0181000000000004	2051.6653655701202
2.0191000000000003	2051.6768279767243
2.0201000000000002	2051.688285589537
2.0211	2051.6997384130295
2.0221000000000005	2051.711186451671
2.0231000000000003	2051.7226297099196
2.0241000000000002	2051.7340681922265
2.0251	2051.7455019030394
2.0261000000000005	2051.756930846799
2.0271000000000003	2051.7683550279344
2.0281000000000002	2051.7797744508753
2.0291	2051.7911891200392
2.0301000000000005	2051.8025990398387
2.0311000000000003	2051.8140042146797
2.0321000000000002	2051.825404648962
2.0331	2051.8368003470778
2.0341000000000005	2051.8481913134124
2.0351000000000004	2051.859577552347
2.0361000000000002	2051.8709590682524
2.0371	2051.882335865497
2.0381000000000005	2051.8937079484394
2.0391000000000004	2051.9050753214324
2.0401000000000002	2051.9164379888216
2.0411	2051.9277959549504
2.0421000000000005	2051.9391492241502
2.0431000000000004	2051.950497800747
2.0441000000000003	2051.9618416890635
2.0451	2051.973180893413
2.0461000000000005	2051.984515418104
2.0471000000000004	2051.995845267435
2.0481000000000003	2052.0071704457023
2.0491	2052.018490957197
2.0501	2052.0298068061975
2.0511000000000004	2052.0411179969806
2.0521000000000003	2052.0524245338147
2.0531	2052.0637264209636
2.0541	2052.0750236626827
2.0551000000000004	2052.086316263224
2.0561000000000003	2052.097604226829
2.0571	2052.1088875577384
2.0581	2052.12016626018
2.0591000000000004	2052.1314403383803
2.0601000000000003	2052.1427097965584
2.0611	2052.1539746389244
2.0621	2052.1652348696866
2.0631000000000004	2052.1764904930446
2.0641000000000003	2052.18774151319
2.0651	2052.1989879343128
2.0661	2052.2102297605934
2.0671000000000004	2052.2214669962077
2.0681000000000003	2052.2326996453216
2.0691	2052.243927712101
2.0701	2052.2551512007003
2.0711000000000004	2052.266370115272
2.0721000000000003	2052.2775844599582
2.0731	2052.2887942388993
2.0741	2052.2999994562247
2.0751000000000004	2052.3112001160625
2.0761000000000003	2052.3223962225316
2.0771	2052.333587779746
2.0781	2052.3447747918135
2.0791000000000004	2052.3559572628387
2.0801000000000003	2052.3671351969115
2.0811	2052.3783085981254
2.0821	2052.3894774705645
2.0831000000000004	2052.4006418183053
2.0841000000000003	2052.4118016454177
2.0851	2052.422956955972
2.0861	2052.434107754024
2.0871000000000004	2052.44525404363
2.0881000000000003	2052.456395828836
2.0891	2052.4675331136846
2.0901	2052.478665902213
2.0911000000000004	2052.4897941984505
2.0921000000000003	2052.5009180064226
2.0931	2052.5120373301456
2.0941	2052.523152173633
2.0951000000000004	2052.5342625408944
2.0961000000000003	2052.5453684359263
2.0971	2052.556469862725
2.0981	2052.567566825281
2.0991000000000004	2052.5786593275775
2.1001000000000003	2052.5897473735913
2.1011	2052.6008309672957
2.1021	2052.6119101126546
2.1031000000000004	2052.6229848136304
2.1041000000000003	2052.634055074177
2.1051	2052.645120898243
2.1061	2052.656182289773
2.1071000000000004	2052.667239252702
2.1081000000000003	2052.678291790965
2.1091	2052.689339908483
2.1101	2052.700383609181
2.1111000000000004	2052.711422896972
2.1121000000000003	2052.7224577757665
2.1131	2052.733488249467
2.1141	2052.7445143219693
2.1151000000000004	2052.7555359971693
2.1161000000000003	2052.76655327895
2.1171	2052.7775661711944
2.1181	2052.788574677777
2.1191000000000004	2052.7995788025687
2.1201000000000003	2052.810578549433
2.1211	2052.821573922229
2.1221	2052.8325649248072
2.1231000000000004	2052.84355156102
2.1241000000000003	2052.8545338347058
2.1251	2052.8655117497015
2.1261	2052.8764853098405
2.1271000000000004	2052.887454518947
2.1281000000000003	2052.8984193808387
2.1291	2052.909379899334
2.1301	2052.9203360782417
2.1311000000000004	2052.9312879213635
2.1321000000000003	2052.942235432496
2.1331	2052.953178615438
2.1341	2052.9641174739704
2.1351000000000004	2052.9750520118805
2.1361000000000003	2052.985982232942
2.1371	2052.9969081409267
2.1381	2053.007829739601
2.1391000000000004	2053.018747032725
2.1401000000000003	2053.029660024055
2.1411000000000002	2053.0405687173393
2.1421	2053.051473116321
2.1431000000000004	2053.062373224744
2.1441000000000003	2053.073269046336
2.1451000000000002	2053.0841605848323
2.1461	2053.095047843951
2.1471000000000005	2053.1059308274134
2.1481000000000003	2053.11680953893
2.1491000000000002	2053.1276839822067
2.1501	2053.1385541609507
2.1511000000000005	2053.1494200788543
2.1521000000000003	2053.160281739613
2.1531000000000002	2053.1711391469116
2.1541	2053.181992304429
2.1551000000000005	2053.192841215847
2.1561000000000003	2053.203685884831
2.1571000000000002	2053.214526315049
2.1581	2053.225362510163
2.1591000000000005	2053.2361944738277
2.1601000000000004	2053.24702220969
2.1611000000000002	2053.257845721398
2.1621	2053.268665012594
2.1631000000000005	2053.279480086908
2.1641000000000004	2053.2902909479744
2.1651000000000002	2053.301097599415
2.1661	2053.311900044848
2.1671000000000005	2053.322698287892
2.1681000000000004	2053.3334923321536
2.1691000000000003	2053.344282181238
2.1701	2053.3550678387464
2.1711000000000005	2053.3658493082685
2.1721000000000004	2053.3766265933973
2.1731000000000003	2053.387399697718
2.1741	2053.3981686248044
2.1751000000000005	2053.408933378238
2.1761000000000004	2053.419693961583
2.1771000000000003	2053.430450378404
2.1781	2053.4412026322625
2.1791	2053.451950726711
2.1801000000000004	2053.4626946653
2.1811000000000003	2053.4734344515723
2.1821	2053.48417008907
2.1831	2053.4949015813263
2.1841000000000004	2053.50562893187
2.1851000000000003	2053.5163521442273
2.1861	2053.5270712219167
2.1871	2053.537786168454
2.1881000000000004	2053.54849698735
2.1891000000000003	2053.559203682108
2.1901	2053.5699062562294
2.1911	2053.5806047132105
2.1921000000000004	2053.5912990565407
2.1931000000000003	2053.6019892897066
2.1941	2053.612675416189
2.1951	2053.6233574394632
2.1961000000000004	2053.6340353630026
2.1971000000000003	2053.6447091902714
2.1981	2053.6553789247323
2.1991	2053.666044569845
2.2001000000000004	2053.676706129057
2.2011000000000003	2053.6873636058194
2.2021	2053.6980170035736
2.2031	2053.7086663257583
2.2041000000000004	2053.7193115758046
2.2051000000000003	2053.7299527571445
2.2061	2053.7405898731986
2.2071	2053.751222927389
2.2081000000000004	2053.7618519231282
2.2091000000000003	2053.772476863825
2.2101	2053.7830977528865
2.2111	2053.793714593713
2.2121000000000004	2053.8043273896988
2.2131000000000003	2053.814936144236
2.2141	2053.825540860711
2.2151	2053.836141542505
2.2161000000000004	2053.8467381929972
2.2171000000000003	2053.857330815557
2.2181	2053.8679194135543
2.2191	2053.878503990353
2.2201000000000004	2053.88908454931
2.2211000000000003	2053.89966109378
2.2221	2053.9102336271135
2.2231	2053.920802152655
2.2241000000000004	2053.931366673746
2.2251000000000003	2053.941927193721
2.2261	2053.952483715911
2.2271	2053.963036243645
2.2281000000000004	2053.973584780243
2.2291000000000003	2053.9841293290233
2.2301	2053.994669893301
2.2311	2054.0052064763836
2.2321000000000004	2054.0157390815757
2.2331000000000003	2054.0262677121764
2.2341	2054.036792371481
2.2351	2054.047313062782
2.2361000000000004	2054.057829789363
2.2371000000000003	2054.06834255451
2.2381	2054.078851361498
2.2391	2054.089356213599
2.2401000000000004	2054.099857114085
2.2411000000000003	2054.1103540662175
2.2421	2054.120847073258
2.2431	2054.13133613846
2.2441000000000004	2054.1418212650774
2.2451000000000003	2054.1523024563558
2.2461	2054.1627797155347
2.2471	2054.173253045858
2.2481000000000004	2054.183722450552
2.2491000000000003	2054.1941879328524
2.2501	2054.2046494959804
2.2511	2054.215107143159
2.2521000000000004	2054.2255608776018
2.2531000000000003	2054.2360107025224
2.2541	2054.2464566211293
2.2551	2054.2568986366236
2.2561000000000004	2054.2673367522057
2.2571000000000003	2054.2777709710695
2.2581	2054.288201296407
2.2591	2054.298627731402
2.2601000000000004	2054.3090502792384
2.2611000000000003	2054.319468943094
2.2621	2054.3298837261405
2.2631	2054.340294631549
2.2641000000000004	2054.350701662483
2.2651000000000003	2054.3611048221032
2.2661000000000002	2054.371504113568
2.2671	2054.3818995400284
2.2681000000000004	2054.3922911046325
2.2691000000000003	2054.4026788105243
2.2701000000000002	2054.413062660843
2.2711	2054.423442658725
2.2721000000000005	2054.4338188073
2.2731000000000003	2054.4441911096983
2.2741000000000002	2054.454559569041
2.2751	2054.4649241884485
2.2761000000000005	2054.4752849710335
2.2771000000000003	2054.4856419199064
2.2781000000000002	2054.4959950381763
2.2791	2054.5063443289428
2.2801000000000005	2054.5166897953086
2.2811000000000003	2054.5270314403624
2.2821000000000002	2054.5373692671974
2.2831	2054.547703278899
2.2841000000000005	2054.5580334785486
2.2851000000000004	2054.568359869226
2.2861000000000002	2054.578682454003
2.2871	2054.58900123595
2.2881000000000005	2054.5993162181335
2.2891000000000004	2054.609627403613
2.2901000000000002	2054.6199347954494
2.2911	2054.6302383966927
2.2921000000000005	2054.6405382103944
2.2931000000000004	2054.650834239601
2.2941000000000003	2054.6611264873522
2.2951	2054.671414956687
2.2961000000000005	2054.6816996506373
2.2971000000000004	2054.691980572235
2.2981000000000003	2054.7022577245034
2.2991	2054.712531110466
2.3001000000000005	2054.722800733139
2.3011000000000004	2054.7330665955365
2.3021000000000003	2054.7433287006693
2.3031	2054.753587051542
2.3041000000000005	2054.7638416511572
2.3051000000000004	2054.7740925025128
2.3061000000000003	2054.7843396086027
2.3071	2054.794582972417
2.3081	2054.8048225969414
2.3091000000000004	2054.81505848516
2.3101000000000003	2054.8252906400485
2.3111	2054.835519064586
2.3121	2054.845743761738
2.3131000000000004	2054.8559647344737
2.3141000000000003	2054.8661819857557
2.3151	2054.876395518544
2.3161	2054.886605335793
2.3171000000000004	2054.896811440454
2.3181000000000003	2054.907013835475
2.3191	2054.9172125238006
2.3201	2054.9274075083677
2.3211000000000004	2054.9375987921153
2.3221000000000003	2054.9477863779753
2.3231	2054.957970268875
2.3241	2054.9681504677405
2.3251000000000004	2054.9783269774925
2.3261000000000003	2054.988499801047
2.3271	2054.998668941318
2.3281	2055.008834401215
2.3291000000000004	2055.0189961836436
2.3301000000000003	2055.0291542915074
2.3311	2055.039308727703
2.3321	2055.049459495124
2.3331000000000004	2055.059606596665
2.3341000000000003	2055.06975003521
2.3351	2055.0798898136445
2.3361	2055.090025934845
2.3371000000000004	2055.1001584016904
2.3381000000000003	2055.1102872170527
2.3391	2055.120412383799
2.3401	2055.1305339047954
2.3411000000000004	2055.140651782902
2.3421000000000003	2055.1507660209777
2.3431	2055.160876621876
2.3441	2055.170983588447
2.3451000000000004	2055.181086923537
2.3461000000000003	2055.191186629989
2.3471	2055.2012827106423
2.3481	2055.211375168333
2.3491000000000004	2055.221464005892
2.3501000000000003	2055.231549226148
2.3511	2055.2416308319284
2.3521	2055.25170882605
2.3531000000000004	2055.261783211332
2.3541000000000003	2055.2718539905904
2.3551	2055.2819211666333
2.3561	2055.2919847422672
2.3571000000000004	2055.3020447202975
2.3581000000000003	2055.3121011035228
2.3591	2055.3221538947364
2.3601	2055.3322030967356
2.3611000000000004	2055.3422487123053
2.3621000000000003	2055.352290744234
2.3631	2055.362329195301
2.3641	2055.3723640682865
2.3651000000000004	2055.382395365965
2.3661000000000003	2055.3924230911066
2.3671	2055.4024472464807
2.3681	2055.41246783485
2.3691000000000004	2055.422484858975
2.3701000000000003	2055.4324983216156
2.3711	2055.4425082255207
2.3721	2055.4525145734465
2.3731000000000004	2055.4625173681366
2.3741000000000003	2055.4725166123353
2.3751	2055.4825123087808
2.3761	2055.4925044602105
2.3771000000000004	2055.5024930693553
2.3781000000000003	2055.512478138949
2.3791	2055.5224596717144
2.3801	2055.5324376703757
2.3811000000000004	2055.5424121376514
2.3821000000000003	2055.5523830762563
2.3831	2055.5623504889054
2.3841	2055.5723143783034
2.3851000000000004	2055.58227474716
2.3861000000000003	2055.592231598175
2.3871	2055.6021849340473
2.3881	2055.6121347574735
2.3891000000000004	2055.622081071144
2.3901000000000003	2055.6320238777485
2.3911000000000002	2055.6419631799713
2.3921	2055.6518989804945
2.3931000000000004	2055.661831281997
2.3941000000000003	2055.671760087154
2.3951000000000002	2055.6816853986347
2.3961	2055.6916072191107
2.3971000000000005	2055.701525551247
2.3981000000000003	2055.7114403977043
2.3991000000000002	2055.7213517611394
2.4001	2055.7312596442093
2.4011000000000005	2055.741164049566
2.4021000000000003	2055.7510649798596
2.4031000000000002	2055.760962437731
2.4041	2055.7708564258246
2.4051000000000005	2055.7807469467784
2.4061000000000003	2055.790634003229
2.4071000000000002	2055.800517597808
2.4081	2055.810397733141
2.4091000000000005	2055.820274411858
2.4101000000000004	2055.830147636578
2.4111000000000002	2055.840017409923
2.4121	2055.849883734505
2.4131000000000005	2055.859746612939
2.4141000000000004	2055.869606047834
2.4151000000000002	2055.8794620417957
2.4161	2055.8893145974257
2.4171000000000005	2055.899163717325
2.4181000000000004	2055.9090094040894
2.4191000000000003	2055.9188516603135
2.4201	2055.928690488584
2.4211000000000005	2055.9385258914917
2.4221000000000004	2055.948357871615
2.4231000000000003	2055.958186431539
2.4241	2055.9680115738383
2.4251000000000005	2055.977833301087
2.4261000000000004	2055.987651615856
2.4271000000000003	2055.997466520714
2.4281	2056.0072780182245
2.4291000000000005	2056.0170861109477
2.4301000000000004	2056.0268908014446
2.4311000000000003	2056.0366920922675
2.4321	2056.0464899859694
2.4331	2056.056284485099
2.4341000000000004	2056.0660755922017
2.4351000000000003	2056.075863309819
2.4361	2056.085647640491
2.4371	2056.0954285867556
2.4381000000000004	2056.1052061511427
2.4391000000000003	2056.1149803361845
2.4401	2056.124751144408
2.4411	2056.1345185783357
2.4421000000000004	2056.144282640489
2.4431000000000003	2056.154043333386
2.4441	2056.1638006595394
2.4451	2056.173554621463
2.4461000000000004	2056.1833052216634
2.4471000000000003	2056.193052462646
2.4481	2056.2027963469163
2.4491	2056.2125368769694
2.4501000000000004	2056.222274055303
2.4511000000000003	2056.2320078844105
2.4521	2056.241738366783
2.4531	2056.251465504904
2.4541000000000004	2056.2611893012613
2.4551000000000003	2056.270909758335
2.4561	2056.280626878604
2.4571	2056.290340664539
2.4581000000000004	2056.300051118616
2.4591000000000003	2056.3097582433033
2.4601	2056.319462041066
2.4611	2056.329162514369
2.4621000000000004	2056.3388596656705
2.4631000000000003	2056.3485534974275
2.4641	2056.358244012093
2.4651	2056.367931212122
2.4661000000000004	2056.3776150999597
2.4671000000000003	2056.387295678052
2.4681	2056.39697294884
2.4691	2056.4066469147638
2.4701000000000004	2056.4163175782605
2.4711000000000003	2056.425984941762
2.4721	2056.4356490077007
2.4731	2056.4453097785013
2.4741000000000004	2056.4549672565904
2.4751000000000003	2056.46462144439
2.4761	2056.474272344318
2.4771	2056.4839199587886
2.4781000000000004	2056.4935642902174
2.4791000000000003	2056.503205341013
2.4801	2056.5128431135836
2.4811	2056.5224776103314
2.4821000000000004	2056.53210883366
2.4831000000000003	2056.5417367859654
2.4841	2056.5513614696465
2.4851	2056.5609828870915
2.4861000000000004	2056.5706010406943
2.4871000000000003	2056.5802159328414
2.4881	2056.589827565913
2.4891	2056.599435942296
2.4901000000000004	2056.6090410643646
2.4911000000000003	2056.6186429344953
2.4921	2056.6282415550627
2.4931	2056.637836928435
2.4941000000000004	2056.647429056978
2.4951000000000003	2056.65701794306
2.4961	2056.666603589037
2.4971	2056.676185997272
2.4981000000000004	2056.6857651701184
2.4991000000000003	2056.6953411099307
2.5001	2056.7049138190578
2.5011	2056.7144832998465
2.5021000000000004	2056.724049554645
2.5031000000000003	2056.7336125857887
2.5041	2056.743172395622
2.5051	2056.7527289864806
2.5061000000000004	2056.762282360696
2.5071000000000003	2056.7718325206
2.5081	2056.78137946852
2.5091	2056.7909232067827
2.5101000000000004	2056.800463737707
2.5111000000000003	2056.810001063616
2.5121	2056.819535186825
2.5131	2056.829066109647
2.5141000000000004	2056.838593834396
2.5151000000000003	2056.84811836338
2.5161000000000002	2056.8576396989033
2.5171	2056.8671578432713
2.5181000000000004	2056.8766727987822
2.5191000000000003	2056.8861845677347
2.5201000000000002	2056.895693152426
2.5211	2056.9051985551455
2.5221000000000005	2056.914700778184
2.5231000000000003	2056.924199823828
2.5241000000000002	2056.9336956943644
2.5251	2056.9431883920697
2.5261000000000005	2056.952677919226
2.5271000000000003	2056.9621642781103
2.5281000000000002	2056.9716474709953
2.5291	2056.9811275001493
2.5301000000000005	2056.9906043678457
2.5311000000000003	2057.000078076346
2.5321000000000002	2057.0095486279142
2.5331	2057.01901602481
2.5341000000000005	2057.0284802692927
2.5351000000000004	2057.037941363615
2.5361000000000002	2057.0473993100295
2.5371	2057.056854110787
2.5381000000000005	2057.0663057681336
2.5391000000000004	2057.075754284314
2.5401000000000002	2057.0851996615716
2.5411	2057.0946419021416
2.5421000000000005	2057.1040810082636
2.5431000000000004	2057.1135169821714
2.5441000000000003	2057.1229498260955
2.5451	2057.1323795422645
2.5461000000000005	2057.1418061329055
2.5471000000000004	2057.1512296002393
2.5481000000000003	2057.160649946492
2.5491	2057.1700671738763
2.5501000000000005	2057.1794812846115
2.5511000000000004	2057.1888922809076
2.5521000000000003	2057.198300164979
2.5531	2057.20770493903
2.5541000000000005	2057.2171066052706
2.5551000000000004	2057.2265051658997
2.5561000000000003	2057.23590062312
2.5571	2057.245292979126
2.5581000000000005	2057.2546822361173
2.5591000000000004	2057.2640683962836
2.5601000000000003	2057.273451461815
2.5611	2057.2828314349003
2.5621	2057.2922083177264
2.5631000000000004	2057.3015821124723
2.5641000000000003	2057.31095282132
2.5651	2057.3203204464453
2.5661	2057.329684990025
2.5671000000000004	2057.3390464542313
2.5681000000000003	2057.348404841235
2.5691	2057.3577601532
2.5701	2057.3671123922954
2.5711000000000004	2057.37646156068
2.5721000000000003	2057.3858076605156
2.5731	2057.3951506939625
2.5741	2057.404490663172
2.5751000000000004	2057.413827570296
2.5761000000000003	2057.423161417489
2.5771	2057.4324922068927
2.5781	2057.441819940657
2.5791000000000004	2057.4511446209217
2.5801000000000003	2057.4604662498286
2.5811	2057.4697848295154
2.5821	2057.479100362116
2.5831000000000004	2057.4884128497647
2.5841000000000003	2057.497722294591
2.5851	2057.507028698723
2.5861	2057.5163320642864
2.5871000000000004	2057.525632393403
2.5881000000000003	2057.534929688197
2.5891	2057.544223950783
2.5901	2057.5535151832773
2.5911000000000004	2057.5628033877947
2.5921000000000003	2057.5720885664455
2.5931	2057.5813707213383
2.5941	2057.5906498545774
2.5951000000000004	2057.599925968271
2.5961000000000003	2057.609199064517
2.5971	2057.618469145413
2.5981	2057.6277362130586
2.5991000000000004	2057.637000269548
2.6001000000000003	2057.6462613169724
2.6011	2057.65551935742
2.6021	2057.664774392978
2.6031000000000004	2057.674026425732
2.6041000000000003	2057.683275457766
2.6051	2057.6925214911544
2.6061	2057.70176452798
2.6071000000000004	2057.711004570316
2.6081000000000003	2057.7202416202363
2.6091	2057.729475679809
2.6101	2057.7387067511054
2.6111000000000004	2057.747934836191
2.6121000000000003	2057.757159937125
2.6131	2057.7663820559733
2.6141	2057.7756011947945
2.6151000000000004	2057.784817355641
2.6161000000000003	2057.7940305405714
2.6171	2057.803240751635
2.6181	2057.812447990883
2.6191000000000004	2057.8216522603607
2.6201000000000003	2057.830853562114
2.6211	2057.8400518981866
2.6221	2057.849247270616
2.6231000000000004	2057.8584396814445
2.6241000000000003	2057.8676291327024
2.6251	2057.876815626428
2.6261	2057.8859991646505
2.6271000000000004	2057.895179749397
2.6281000000000003	2057.904357382697
2.6291	2057.9135320665728
2.6301	2057.922703803049
2.6311000000000004	2057.9318725941407
2.6321000000000003	2057.9410384418707
2.6331	2057.9502013482484
2.6341	2057.9593613152933
2.6351000000000004	2057.9685183450115
2.6361000000000003	2057.9776724394123
2.6371	2057.986823600503
2.6381	2057.995971830286
2.6391000000000004	2058.0051171307664
2.6401000000000003	2058.0142595039392
2.6411000000000002	2058.023398951804
2.6421	2058.0325354763554
2.6431000000000004	2058.041669079588
2.6441000000000003	2058.050799763488
2.6451000000000002	2058.059927530048
2.6461	2058.069052381253
2.6471000000000005	2058.078174319086
2.6481000000000003	2058.0872933455275
2.6491000000000002	2058.0964094625597
2.6501	2058.1055226721596
2.6511000000000005	2058.114632976301
2.6521000000000003	2058.1237403769574
2.6531000000000002	2058.1328448760996
2.6541	2058.141946475696
2.6551000000000005	2058.1510451777126
2.6561000000000003	2058.160140984112
2.6571000000000002	2058.16923389686
2.6581	2058.178323917916
2.6591000000000005	2058.1874110492327
2.6601000000000004	2058.196495292771
2.6611000000000002	2058.2055766504814
2.6621	2058.214655124315
2.6631000000000005	2058.223730716223
2.6641000000000004	2058.232803428149
2.6651000000000002	2058.241873262041
2.6661	2058.2509402198384
2.6671000000000005	2058.260004303483
2.6681000000000004	2058.269065514913
2.6691000000000003	2058.2781238560656
2.6701	2058.287179328872
2.6711000000000005	2058.296231935266
2.6721000000000004	2058.3052816771783
2.6731000000000003	2058.3143285565325
2.6741	2058.3233725752584
2.6751000000000005	2058.3324137352774
2.6761000000000004	2058.3414520385104
2.6771000000000003	2058.3504874868763
2.6781	2058.359520082293
2.6791000000000005	2058.3685498266746
2.6801000000000004	2058.377576721934
2.6811000000000003	2058.386600769984
2.6821	2058.395621972729
2.6831000000000005	2058.4046403320795
2.6841000000000004	2058.4136558499367
2.6851000000000003	2058.422668528204
2.6861	2058.431678368783
2.6871000000000005	2058.4406853735695
2.6881000000000004	2058.449689544462
2.6891000000000003	2058.458690883354
2.6901	2058.467689392136
2.6911	2058.4766850726974
2.6921000000000004	2058.485677926927
2.6931000000000003	2058.494667956713
2.6941	2058.5036551639337
2.6951	2058.5126395504753
2.6961000000000004	2058.521621118216
2.6971000000000003	2058.530599869031
2.6981	2058.539575804798
2.6991	2058.5485489273915
2.7001000000000004	2058.557519238681
2.7011000000000003	2058.566486740536
2.7021	2058.5754514348246
2.7031	2058.584413323412
2.7041000000000004	2058.59337240816
2.7051000000000003	2058.602328690931
2.7061	2058.611282173583
2.7071	2058.6202328579766
2.7081000000000004	2058.6291807459615
2.7091000000000003	2058.6381258393953
2.7101	2058.6470681401283
2.7111	2058.656007650008
2.7121000000000004	2058.6649443708843
2.7131000000000003	2058.6738783045985
2.7141	2058.6828094529965
2.7151	2058.691737817918
2.7161000000000004	2058.7006634012037
2.7171000000000003	2058.7095862046895
2.7181	2058.7185062302115
2.7191	2058.7274234796027
2.7201000000000004	2058.7363379546923
2.7211000000000003	2058.7452496573137
2.7221	2058.7541585892895
2.7231	2058.763064752448
2.7241000000000004	2058.771968148611
2.7251000000000003	2058.7808687796014
2.7261	2058.7897666472377
2.7271	2058.7986617533375
2.7281000000000004	2058.8075540997156
2.7291000000000003	2058.8164436881857
2.7301	2058.8253305205617
2.7311	2058.834214598648
2.7321000000000004	2058.8430959242587
2.7331000000000003	2058.851974499195
2.7341	2058.860850325263
2.7351	2058.869723404263
2.7361000000000004	2058.878593737996
2.7371000000000003	2058.8874613282587
2.7381	2058.8963261768495
2.7391	2058.9051882855606
2.7401000000000004	2058.914047656186
2.7411000000000003	2058.9229042905145
2.7421	2058.931758190333
2.7431	2058.940609357433
2.7441000000000004	2058.949457793594
2.7451000000000003	2058.9583035006017
2.7461	2058.9671464802345
2.7471	2058.975986734275
2.7481000000000004	2058.9848242644957
2.7491000000000003	2058.9936590726747
2.7501	2059.002491160586
2.7511	2059.0113205299976
2.7521000000000004	2059.0201471826813
2.7531000000000003	2059.0289711204027
2.7541	2059.0377923449296
2.7551	2059.0466108580254
2.7561000000000004	2059.0554266614517
2.7571000000000003	2059.0642397569673
2.7581	2059.073050146332
2.7591	2059.081857831302
2.7601000000000004	2059.0906628136318
2.7611000000000003	2059.0994650950724
2.7621	2059.1082646773752
2.7631	2059.11706156229
2.7641000000000004	2059.1258557515644
2.7651000000000003	2059.1346472469404
2.7661000000000002	2059.143436050166
2.7671	2059.152222162978
2.7681000000000004	2059.161005587118
2.7691000000000003	2059.1697863243253
2.7701000000000002	2059.1785643763324
2.7711	2059.1873397448758
2.7721000000000005	2059.19611243169
2.7731000000000003	2059.2048824385
2.7741000000000002	2059.2136497670376
2.7751	2059.22241441903
2.7761000000000005	2059.231176396201
2.7771000000000003	2059.239935700276
2.7781000000000002	2059.2486923329725
2.7791	2059.257446296013
2.7801000000000005	2059.266197591116
2.7811000000000003	2059.2749462199936
2.7821000000000002	2059.2836921843627
2.7831	2059.2924354859356
2.7841000000000005	2059.3011761264215
2.7851000000000004	2059.3099141075318
2.7861000000000002	2059.3186494309693
2.7871	2059.3273820984423
2.7881000000000005	2059.3361121116536
2.7891000000000004	2059.344839472303
2.7901000000000002	2059.3535641820945
2.7911	2059.362286242723
2.7921000000000005	2059.3710056558825
2.7931000000000004	2059.3797224232717
2.7941000000000003	2059.388436546581
2.7951	2059.397148027502
2.7961000000000005	2059.4058568677265
2.7971000000000004	2059.414563068937
2.7981000000000003	2059.42326663282
2.7991	2059.4319675610623
2.8001000000000005	2059.4406658553435
2.8011000000000004	2059.449361517346
2.8021000000000003	2059.458054548746
2.8031	2059.466744951222
2.8041000000000005	2059.475432726449
2.8051000000000004	2059.4841178761008
2.8061000000000003	2059.492800401847
2.8071	2059.5014803053587
2.8081000000000005	2059.510157588305
2.8091000000000004	2059.51883225235
2.8101000000000003	2059.5275042991602
2.8111	2059.536173730399
2.8121000000000005	2059.544840547726
2.8131000000000004	2059.553504752801
2.8141000000000003	2059.5621663472825
2.8151	2059.570825332826
2.8161	2059.579481711087
2.8171000000000004	2059.5881354837156
2.8181000000000003	2059.596786652367
2.8191	2059.6054352186857
2.8201	2059.6140811843206
2.8211000000000004	2059.6227245509194
2.8221000000000003	2059.6313653201246
2.8231	2059.6400034935773
2.8241	2059.6486390729224
2.8251000000000004	2059.6572720597956
2.8261000000000003	2059.665902455835
2.8271	2059.6745302626728
2.8281	2059.683155481949
2.8291000000000004	2059.691778115295
2.8301000000000003	2059.7003981643365
2.8311	2059.7090156307067
2.8321	2059.71763051603
2.8331000000000004	2059.7262428219346
2.8341000000000003	2059.734852550043
2.8351	2059.7434597019765
2.8361	2059.752064279359
2.8371000000000004	2059.760666283806
2.8381000000000003	2059.769265716935
2.8391	2059.777862580362
2.8401	2059.7864568757022
2.8411000000000004	2059.795048604565
2.8421000000000003	2059.8036377685653
2.8431	2059.812224369308
2.8441	2059.8208084084026
2.8451000000000004	2059.8293898874535
2.8461000000000003	2059.837968808065
2.8471	2059.8465451718394
2.8481	2059.855118980378
2.8491000000000004	2059.863690235279
2.8501000000000003	2059.8722589381405
2.8511	2059.88082509056
2.8521	2059.8893886941273
2.8531000000000004	2059.897949750438
2.8541000000000003	2059.9065082610814
2.8551	2059.9150642276504
2.8561	2059.9236176517293
2.8571000000000004	2059.932168534904
2.8581000000000003	2059.9407168787593
2.8591	2059.949262684882
2.8601	2059.957805954846
2.8611000000000004	2059.9663466902375
2.8621000000000003	2059.9748848926297
2.8631	2059.983420563604
2.8641	2059.99195370473
2.8651000000000004	2060.000484317585
2.8661000000000003	2060.009012403738
2.8671	2060.01753796476
2.8681	2060.026061002219
2.8691000000000004	2060.034581517682
2.8701000000000003	2060.0430995127144
2.8711	2060.051614988881
2.8721	2060.060127947742
2.8731000000000004	2060.0686383908587
2.8741000000000003	2060.0771463197907
2.8751	2060.085651736092
2.8761	2060.094154641323
2.8771000000000004	2060.102655037035
2.8781000000000003	2060.1111529247814
2.8791	2060.1196483061135
2.8801	2060.1281411825803
2.8811000000000004	2060.13663155573
2.8821000000000003	2060.1451194271076
2.8831	2060.153604798261
2.8841	2060.16208767073
2.8851000000000004	2060.1705680460595
2.8861000000000003	2060.179045925788
2.8871	2060.187521311455
2.8881	2060.195994204594
2.8891000000000004	2060.2044646067443
2.8901000000000003	2060.212932519439
2.8911000000000002	2060.2213979442095
2.8921	2060.229860882587
2.8931000000000004	2060.238321336102
2.8941000000000003	2060.2467793062815
2.8951000000000002	2060.255234794651
2.8961	2060.2636878027365
2.8971000000000005	2060.27213833206
2.8981000000000003	2060.2805863841463
2.8991000000000002	2060.2890319605103
2.9001	2060.2974750626736
2.9011000000000005	2060.3059156921536
2.9021000000000003	2060.3143538504655
2.9031000000000002	2060.322789539124
2.9041	2060.3312227596402
2.9051000000000005	2060.339653513527
2.9061000000000003	2060.34808180229
2.9071000000000002	2060.3565076274413
2.9081	2060.3649309904877
2.9091000000000005	2060.3733518929303
2.9101000000000004	2060.381770336277
2.9111000000000002	2060.3901863220276
2.9121	2060.398599851682
2.9131000000000005	2060.407010926741
2.9141000000000004	2060.4154195487004
2.9151000000000002	2060.4238257190573
2.9161	2060.4322294393064
2.9171000000000005	2060.4406307109402
2.9181000000000004	2060.4490295354512
2.9191000000000003	2060.4574259143283
2.9201	2060.4658198490597
2.9211000000000005	2060.474211341135
2.9221000000000004	2060.4826003920366
2.9231000000000003	2060.4909870032525
2.9241	2060.4993711762622
2.9251000000000005	2060.50775291255
2.9261000000000004	2060.5161322135928
2.9271000000000003	2060.5245090808685
2.9281	2060.532883515858
2.9291000000000005	2060.5412555200323
2.9301000000000004	2060.549625094868
2.9311000000000003	2060.5579922418365
2.9321	2060.566356962409
2.9331000000000005	2060.5747192580566
2.9341000000000004	2060.583079130244
2.9351000000000003	2060.5914365804438
2.9361	2060.5997916101137
2.9371000000000005	2060.608144220721
2.9381000000000004	2060.6164944137304
2.9391000000000003	2060.6248421905993
2.9401	2060.633187552788
2.9411000000000005	2060.641530501757
2.9421000000000004	2060.6498710389587
2.9431000000000003	2060.658209165852
2.9441	2060.6665448838876
2.9451	2060.6748781945203
2.9461000000000004	2060.6832090991993
2.9471000000000003	2060.6915375993754
2.9481	2060.6998636964963
2.9491	2060.7081873920065
2.9501000000000004	2060.7165086873542
2.9511000000000003	2060.7248275839825
2.9521	2060.733144083332
2.9531	2060.741458186844
2.9541000000000004	2060.749769895959
2.9551000000000003	2060.758079212115
2.9561	2060.7663861367496
2.9571	2060.7746906712964
2.9581000000000004	2060.7829928171896
2.9591000000000003	2060.7912925758615
2.9601	2060.7995899487446
2.9611	2060.8078849372673
2.9621000000000004	2060.816177542859
2.9631000000000003	2060.8244677669445
2.9641	2060.832755610952
2.9651	2060.8410410763036
2.9661000000000004	2060.8493241644223
2.9671000000000003	2060.857604876732
2.9681	2060.865883214649
2.9691	2060.8741591795924
2.9701000000000004	2060.882432772981
2.9711000000000003	2060.8907039962305
2.9721	2060.898972850755
2.9731	2060.9072393379683
2.9741000000000004	2060.9155034592795
2.9751000000000003	2060.9237652161014
2.9761	2060.932024609843
2.9771	2060.94028164191
2.9781000000000004	2060.948536313709
2.9791000000000003	2060.9567886266477
2.9801	2060.9650385821255
2.9811	2060.9732861815464
2.9821000000000004	2060.981531426312
2.9831000000000003	2060.9897743178203
2.9841	2060.9980148574714
2.9851	2061.006253046659
2.9861000000000004	2061.0144888867803
2.9871000000000003	2061.02272237923
2.9881	2061.0309535253987
2.9891	2061.0391823266796
2.9901000000000004	2061.047408784462
2.9911000000000003	2061.0556329001333
2.9921	2061.063854675084
2.9931	2061.072074110695
2.9941000000000004	2061.0802912083564
2.9951000000000003	2061.088505969447
2.9961	2061.096718395352
2.9971	2061.1049284874503
2.9981000000000004	2061.1131362471215
2.9991000000000003	2061.1213416757428
3.0001	2061.1295447746948
3.0011	2061.137745545346
3.0021000000000004	2061.1459439890764
3.0031000000000003	2061.154140107255
3.0041	2061.1623339012554
3.0051	2061.1705253724444
3.0061000000000004	2061.1787145221947
3.0071000000000003	2061.1869013518726
3.0081	2061.195085862843
3.0091	2061.2032680564703
3.0101000000000004	2061.2114479341203
3.0111000000000003	2061.219625497153
3.0121	2061.2278007469313
3.0131	2061.235973684812
3.0141000000000004	2061.2441443121556
3.0151000000000003	2061.2523126303195
3.0161000000000002	2061.260478640656
3.0171	2061.268642344523
3.0181000000000004	2061.2768037432716
3.0191000000000003	2061.2849628382546
3.0201000000000002	2061.293119630822
3.0211	2061.3012741223224
3.0221000000000005	2061.3094263141047
3.0231000000000003	2061.317576207516
3.0241000000000002	2061.325723803901
3.0251	2061.3338691046038
3.0261000000000005	2061.342012110965
3.0271000000000003	2061.3501528243305
3.0281000000000002	2061.3582912460365
3.0291	2061.366427377425
3.0301000000000005	2061.3745612198322
3.0311000000000003	2061.382692774594
3.0321000000000002	2061.3908220430467
3.0331	2061.398949026523
3.0341000000000005	2061.407073726356
3.0351000000000004	2061.415196143878
3.0361000000000002	2061.423316280417
3.0371	2061.431434137304
3.0381000000000005	2061.4395497158653
3.0391000000000004	2061.447663017429
3.0401000000000002	2061.455774043317
3.0411	2061.463882794857
3.0421000000000005	2061.471989273366
3.0431000000000004	2061.4800934801724
3.0441000000000003	2061.4881954165903
3.0451	2061.4962950839404
3.0461000000000005	2061.5043924835413
3.0471000000000004	2061.5124876167074
3.0481000000000003	2061.520580484754
3.0491	2061.528671088998
3.0501000000000005	2061.536759430749
3.0511000000000004	2061.5448455113187
3.0521000000000003	2061.552929332018
3.0531	2061.5610108941537
3.0541000000000005	2061.569090199037
3.0551000000000004	2061.577167247972
3.0561000000000003	2061.585242042264
3.0571	2061.5933145832173
3.0581000000000005	2061.6013848721336
3.0591000000000004	2061.609452910316
3.0601000000000003	2061.617518699064
3.0611	2061.625582239678
3.0621000000000005	2061.633643533453
3.0631000000000004	2061.6417025816863
3.0641000000000003	2061.6497593856766
3.0651	2061.6578139467138
3.0661000000000005	2061.665866266092
3.0671000000000004	2061.6739163451048
3.0681000000000003	2061.681964185042
3.0691	2061.690009787192
3.0701000000000005	2061.6980531528434
3.0711000000000004	2061.706094283283
3.0721000000000003	2061.7141331797966
3.0731	2061.7221698436683
3.0741	2061.730204276183
3.0751000000000004	2061.7382364786213
3.0761000000000003	2061.7462664522654
3.0771	2061.7542941983916
3.0781	2061.762319718282
3.0791000000000004	2061.7703430132137
3.0801000000000003	2061.7783640844623
3.0811	2061.786382933302
3.0821	2061.794399561005
3.0831000000000004	2061.8024139688478
3.0841000000000003	2061.8104261581016
3.0851	2061.8184361300314
3.0861	2061.8264438859123
3.0871000000000004	2061.8344494270086
3.0881000000000003	2061.8424527545876
3.0891	2061.850453869917
3.0901	2061.858452774258
3.0911000000000004	2061.866449468874
3.0921000000000003	2061.874443955029
3.0931	2061.8824362339824
3.0941	2061.890426306995
3.0951000000000004	2061.898414175324
3.0961000000000003	2061.9063998402276
3.0971	2061.914383302961
3.0981	2061.92236456478
3.0991000000000004	2061.9303436269374
3.1001000000000003	2061.938320490686
3.1011	2061.9462951572787
3.1021	2061.9542676279643
3.1031000000000004	2061.9622379039943
3.1041000000000003	2061.970205986613
3.1051	2061.978171877069
3.1061	2061.9861355766097
3.1071000000000004	2061.9940970864773
3.1081000000000003	2062.0020564079173
3.1091	2062.0100135421694
3.1101	2062.0179684904765
3.1111000000000004	2062.0259212540786
3.1121000000000003	2062.0338718342136
3.1131	2062.04182023212
3.1141	2062.0497664490335
3.1151000000000004	2062.0577104861904
3.1161000000000003	2062.0656523448242
3.1171	2062.07359202617
3.1181	2062.081529531458
3.1191000000000004	2062.089464861918
3.1201000000000003	2062.097398018781
3.1211	2062.1053290032773
3.1221	2062.113257816632
3.1231000000000004	2062.1211844600716
3.1241000000000003	2062.1291089348238
3.1251	2062.1370312421095
3.1261	2062.1449513831544
3.1271000000000004	2062.152869359178
3.1281000000000003	2062.160785171402
3.1291	2062.1686988210463
3.1301	2062.1766103093305
3.1311000000000004	2062.1845196374697
3.1321000000000003	2062.1924268066814
3.1331	2062.200331818181
3.1341	2062.208234673183
3.1351000000000004	2062.2161353728984
3.1361000000000003	2062.2240339185405
3.1371	2062.23193031132
3.1381	2062.239824552446
3.1391000000000004	2062.2477166431277
3.1401000000000003	2062.2556065845733
3.1411000000000002	2062.2634943779867
3.1421	2062.271380024576
3.1431000000000004	2062.279263525543
3.1441000000000003	2062.2871448820915
3.1451000000000002	2062.2950240954233
3.1461	2062.30290116674
3.1471000000000005	2062.310776097241
3.1481000000000003	2062.318648888125
3.1491000000000002	2062.326519540589
3.1501	2062.3343880558305
3.1511000000000005	2062.342254435043
3.1521000000000003	2062.3501186794233
3.1531000000000002	2062.357980790163
3.1541	2062.3658407684557
3.1551000000000005	2062.373698615491
3.1561000000000003	2062.38155433246
3.1571000000000002	2062.3894079205506
3.1581	2062.3972593809503
3.1591000000000005	2062.4051087148487
3.1601000000000004	2062.412955923428
3.1611000000000002	2062.420801007874
3.1621	2062.4286439693706
3.1631000000000005	2062.4364848091022
3.1641000000000004	2062.4443235282465
3.1651000000000002	2062.452160127987
3.1661	2062.4599946095004
3.1671000000000005	2062.4678269739666
3.1681000000000004	2062.4756572225624
3.1691000000000003	2062.483485356464
3.1701	2062.4913113768444
3.1711000000000005	2062.499135284882
3.1721000000000004	2062.5069570817464
3.1731000000000003	2062.51477676861
3.1741	2062.5225943466435
3.1751000000000005	2062.5304098170154
3.1761000000000004	2062.5382231808985
3.1771000000000003	2062.546034439457
3.1781	2062.5538435938583
3.1791000000000005	2062.5616506452675
3.1801000000000004	2062.5694555948508
3.1811000000000003	2062.5772584437696
3.1821	2062.5850591931867
3.1831000000000005	2062.5928578442654
3.1841000000000004	2062.6006543981634
3.1851000000000003	2062.608448856042
3.1861	2062.616241219058
3.1871000000000005	2062.62403148837
3.1881000000000004	2062.6318196651328
3.1891000000000003	2062.6396057505012
3.1901	2062.6473897456326
3.1911000000000005	2062.655171651677
3.1921000000000004	2062.662951469786
3.1931000000000003	2062.6707292011133
3.1941	2062.6785048468064
3.1951000000000005	2062.686278408016
3.1961000000000004	2062.694049885888
3.1971000000000003	2062.7018192815726
3.1981	2062.709586596213
3.1991000000000005	2062.717351830954
3.2001000000000004	2062.7251149869403
3.2011000000000003	2062.732876065315
3.2021	2062.7406350672195
3.2031	2062.7483919937945
3.2041000000000004	2062.7561468461804
3.2051000000000003	2062.7638996255146
3.2061	2062.771650332938
3.2071	2062.7793989695824
3.2081000000000004	2062.7871455365866
3.2091000000000003	2062.7948900350852
3.2101	2062.802632466212
3.2111	2062.810372831097
3.2121000000000004	2062.8181111308772
3.2131000000000003	2062.825847366679
3.2141	2062.833581539635
3.2151	2062.8413136508693
3.2161000000000004	2062.849043701515
3.2171000000000003	2062.8567716926946
3.2181	2062.864497625536
3.2191	2062.872221501164
3.2201000000000004	2062.879943320702
3.2211000000000003	2062.8876630852697
3.2221	2062.8953807959933
3.2231	2062.903096453992
3.2241000000000004	2062.9108100603853
3.2251000000000003	2062.9185216162914
3.2261	2062.926231122827
3.2271	2062.9339385811136
3.2281000000000004	2062.9416439922616
3.2291000000000003	2062.9493473573875
3.2301	2062.9570486776083
3.2311	2062.9647479540317
3.2321000000000004	2062.972445187772
3.2331000000000003	2062.9801403799406
3.2341	2062.9878335316466
3.2351	2062.995524644
3.2361000000000004	2063.003213718107
3.2371000000000003	2063.010900755076
3.2381	2063.018585756012
3.2391	2063.0262687220193
3.2401000000000004	2063.0339496542038
3.2411000000000003	2063.0416285536676
3.2421	2063.049305421513
3.2431	2063.0569802588425
3.2441000000000004	2063.0646530667536
3.2451000000000003	2063.0723238463474
3.2461	2063.0799925987208
3.2471	2063.087659324974
3.2481000000000004	2063.095324026199
3.2491000000000003	2063.102986703495
3.2501	2063.1106473579534
3.2511	2063.11830599067
3.2521000000000004	2063.125962602735
3.2531000000000003	2063.1336171952416
3.2541	2063.1412697692817
3.2551	2063.148920325942
3.2561000000000004	2063.156568866312
3.2571000000000003	2063.1642153914804
3.2581	2063.1718599025335
3.2591	2063.1795024005564
3.2601000000000004	2063.1871428866366
3.2611000000000003	2063.1947813618526
3.2621	2063.2024178272936
3.2631	2063.210052284039
3.2641000000000004	2063.217684733169
3.2651000000000003	2063.225315175763
3.2661000000000002	2063.2329436129044
3.2671	2063.240570045666
3.2681000000000004	2063.2481944751307
3.2691000000000003	2063.2558169023705
3.2701000000000002	2063.2634373284645
3.2711	2063.2710557544833
3.2721000000000005	2063.278672181503
3.2731000000000003	2063.286286610597
3.2741000000000002	2063.2938990428343
3.2751	2063.301509479288
3.2761000000000005	2063.3091179210264
3.2771000000000003	2063.3167243691205
3.2781000000000002	2063.3243288246363
3.2791	2063.3319312886424
3.2801000000000005	2063.3395317622035
3.2811000000000003	2063.347130246386
3.2821000000000002	2063.3547267422528
3.2831	2063.3623212508696
3.2841000000000005	2063.369913773298
3.2851000000000004	2063.3775043105993
3.2861000000000002	2063.385092863832
3.2871	2063.3926794340605
3.2881000000000005	2063.4002640223393
3.2891000000000004	2063.407846629729
3.2901000000000002	2063.415427257287
3.2911	2063.4230059060646
3.2921000000000005	2063.4305825771235
3.2931000000000004	2063.4381572715133
3.2941000000000003	2063.44572999029
3.2951	2063.4533007345044
3.2961000000000005	2063.4608695052093
3.2971000000000004	2063.4684363034544
3.2981000000000003	2063.4760011302897
3.2991	2063.483563986764
3.3001000000000005	2063.4911248739236
3.3011000000000004	2063.4986837928195
3.3021000000000003	2063.506240744496
3.3031	2063.513795729996
3.3041000000000005	2063.521348750366
3.3051000000000004	2063.5288998066517
3.3061000000000003	2063.53644889989
3.3071	2063.5439960311264
3.3081000000000005	2063.5515412014015
3.3091000000000004	2063.559084411755
3.3101000000000003	2063.5666256632235
3.3111	2063.5741649568495
3.3121000000000005	2063.5817022936662
3.3131000000000004	2063.5892376747133
3.3141000000000003	2063.5967711010217
3.3151	2063.6043025736317
3.3161000000000005	2063.611832093571
3.3171000000000004	2063.6193596618764
3.3181000000000003	2063.626885279578
3.3191	2063.6344089477084
3.3201000000000005	2063.6419306672965
3.3211000000000004	2063.649450439371
3.3221000000000003	2063.656968264961
3.3231	2063.6644841450943
3.3241000000000005	2063.671998080798
3.3251000000000004	2063.679510073096
3.3261000000000003	2063.687020123014
3.3271	2063.6945282315774
3.3281000000000005	2063.7020343998083
3.3291000000000004	2063.7095386287274
3.3301000000000003	2063.717040919358
3.3311	2063.7245412727207
3.3321	2063.732039689833
3.3331000000000004	2063.7395361717163
3.3341000000000003	2063.7470307193885
3.3351	2063.7545233338637
3.3361	2063.762014016161
3.3371000000000004	2063.769502767293
3.3381000000000003	2063.7769895882775
3.3391	2063.784474480126
3.3401	2063.7919574438515
3.3411000000000004	2063.7994384804656
3.3421000000000003	2063.80691759098
3.3431	2063.8143947764042
3.3441	2063.821870037749
3.3451000000000004	2063.8293433760214
3.3461000000000003	2063.8368147922283
3.3471	2063.8442842873787
3.3481	2063.851751862477
3.3491000000000004	2063.859217518529
3.3501000000000003	2063.866681256537
3.3511	2063.874143077508
3.3521	2063.881602982441
3.3531000000000004	2063.889060972338
3.3541000000000003	2063.8965170482024
3.3551	2063.9039712110316
3.3561	2063.911423461828
3.3571000000000004	2063.918873801586
3.3581000000000003	2063.926322231304
3.3591	2063.9337687519787
3.3601	2063.941213364608
3.3611000000000004	2063.948656070184
3.3621000000000003	2063.9560968697037
3.3631	2063.963535764157
3.3641	2063.970972754538
3.3651000000000004	2063.9784078418393
3.3661000000000003	2063.9858410270504
3.3671	2063.9932723111615
3.3681	2064.0007016951613
3.3691000000000004	2064.0081291800398
3.3701000000000003	2064.0155547667814
3.3711	2064.0229784563744
3.3721	2064.030400249805
3.3731000000000004	2064.037820148056
3.3741000000000003	2064.045238152116
3.3751	2064.0526542629636
3.3761	2064.060068481585
3.3771000000000004	2064.067480808959
3.3781000000000003	2064.074891246067
3.3791	2064.082299793889
3.3801	2064.0897064534065
3.3811000000000004	2064.0971112255947
3.3821000000000003	2064.1045141114328
3.3831	2064.1119151118974
3.3841	2064.119314227966
3.3851000000000004	2064.126711460609
3.3861000000000003	2064.1341068108045
3.3871	2064.141500279527
3.3881	2064.148891867746
3.3891000000000004	2064.1562815764337
3.3901000000000003	2064.1636694065637
3.3911000000000002	2064.1710553591042
3.3921	2064.1784394350257
3.3931000000000004	2064.1858216352953
3.3941000000000003	2064.1932019608807
3.3951000000000002	2064.200580412752
3.3961	2064.207956991874
3.3971000000000005	2064.2153316992094
3.3981000000000003	2064.222704535726
3.3991000000000002	2064.230075502387
3.4001	2064.237444600154
3.4011000000000005	2064.244811829993
3.4021000000000003	2064.252177192859
3.4031000000000002	2064.2595406897194
3.4041	2064.2669023215285
3.4051000000000005	2064.274262089249
3.4061000000000003	2064.281619993836
3.4071000000000002	2064.2889760362505
3.4081	2064.2963302174467
3.4091000000000005	2064.303682538381
3.4101000000000004	2064.311033000008
3.4111000000000002	2064.318381603284
3.4121	2064.325728349161
3.4131000000000005	2064.3330732385903
3.4141000000000004	2064.3404162725265
3.4151000000000002	2064.3477574519184
3.4161	2064.3550967777173
3.4171000000000005	2064.3624342508747
3.4181000000000004	2064.3697698723363
3.4191000000000003	2064.3771036430517
3.4201	2064.384435563967
3.4211000000000005	2064.3917656360295
3.4221000000000004	2064.399093860184
3.4231000000000003	2064.406420237379
3.4241	2064.413744768552
3.4251000000000005	2064.4210674546507
3.4261000000000004	2064.428388296618
3.4271000000000003	2064.435707295393
3.4281	2064.4430244519194
3.4291000000000005	2064.450339767136
3.4301000000000004	2064.4576532419824
3.4311000000000003	2064.4649648773975
3.4321	2064.4722746743178
3.4331000000000005	2064.479582633683
3.4341000000000004	2064.4868887564267
3.4351000000000003	2064.494193043487
3.4361	2064.501495495796
3.4371000000000005	2064.508796114291
3.4381000000000004	2064.5160948999032
3.4391000000000003	2064.5233918535646
3.4401	2064.5306869762085
3.4411000000000005	2064.5379802687658
3.4421000000000004	2064.545271732166
3.4431000000000003	2064.5525613673385
3.4441	2064.559849175212
3.4451000000000005	2064.5671351567153
3.4461000000000004	2064.5744193127734
3.4471000000000003	2064.581701644316
3.4481	2064.588982152267
3.4491000000000005	2064.5962608375517
3.4501000000000004	2064.603537701094
3.4511000000000003	2064.610812743817
3.4521	2064.6180859666433
3.4531000000000005	2064.6253573704957
3.4541000000000004	2064.632626956295
3.4551000000000003	2064.6398947249613
3.4561	2064.6471606774144
3.4571	2064.6544248145733
3.4581000000000004	2064.661687137356
3.4591000000000003	2064.6689476466804
3.4601	2064.6762063434626
3.4611	2064.683463228618
3.4621000000000004	2064.6907183030635
3.4631000000000003	2064.6979715677126
3.4641	2064.705223023479
3.4651	2064.712472671276
3.4661000000000004	2064.719720512013
3.4671000000000003	2064.7269665466065
3.4681	2064.734210775964
3.4691	2064.7414532009952
3.4701000000000004	2064.74869382261
3.4711000000000003	2064.755932641719
3.4721	2064.7631696592266
3.4731	2064.7704048760415
3.4741000000000004	2064.7776382930706
3.4751000000000003	2064.784869911219
3.4761	2064.79209973139
3.4771	2064.7993277544906
3.4781000000000004	2064.806553981422
3.4791000000000003	2064.8137784130868
3.4801	2064.8210010503867
3.4811	2064.8282218942263
3.4821000000000004	2064.835440945503
3.4831000000000003	2064.8426582051156
3.4841	2064.849873673966
3.4851	2064.8570873529507
3.4861000000000004	2064.8642992429673
3.4871000000000003	2064.871509344913
3.4881	2064.8787176596848
3.4891	2064.885924188178
3.4901000000000004	2064.893128931284
3.4911000000000003	2064.900331889901
3.4921	2064.907533064919
3.4931	2064.9147324572323
3.4941000000000004	2064.921930067734
3.4951000000000003	2064.9291258973126
3.4961	2064.9363199468594
3.4971	2064.9435122172645
3.4981000000000004	2064.9507027094155
3.4991000000000003	2064.9578914242024
3.5001	2064.9650783625125
3.5011	2064.9722635252315
3.5021000000000004	2064.9794469132444
3.5031000000000003	2064.9866285274397
3.5041	2064.9938083687007
3.5051	2065.0009864379117
3.5061000000000004	2065.008162735953
3.5071000000000003	2065.0153372637114
3.5081	2065.0225100220664
3.5091	2065.0296810119007
3.5101000000000004	2065.036850234091
3.5111000000000003	2065.044017689523
3.5121	2065.0511833790706
3.5131	2065.0583473036136
3.5141000000000004	2065.0655094640306
3.5151000000000003	2065.072669861198
3.5161000000000002	2065.0798284959924
3.5171	2065.086985369287
3.5181000000000004	2065.0941404819596
3.5191000000000003	2065.1012938348836
3.5201000000000002	2065.1084454289316
3.5211	2065.115595264976
3.5221000000000005	2065.122743343891
3.5231000000000003	2065.1298896665453
3.5241000000000002	2065.13703423381
3.5251	2065.1441770465567
3.5261000000000005	2065.151318105654
3.5271000000000003	2065.1584574119697
3.5281000000000002	2065.1655949663714
3.5291	2065.172730769728
3.5301000000000005	2065.179864822905
3.5311000000000003	2065.1869971267693
3.5321000000000002	2065.1941276821813
3.5331	2065.201256490012
3.5341000000000005	2065.208383551123
3.5351000000000004	2065.2155088663753
3.5361000000000002	2065.2226324366325
3.5371	2065.2297542627566
3.5381000000000005	2065.2368743456072
3.5391000000000004	2065.2439926860475
3.5401000000000002	2065.2511092849336
3.5411	2065.25822414313
3.5421000000000005	2065.265337261487
3.5431000000000004	2065.27244864087
3.5441000000000003	2065.2795582821304
3.5451	2065.286666186127
3.5461000000000005	2065.2937723537166
3.5471000000000004	2065.3008767857496
3.5481000000000003	2065.307979483084
3.5491	2065.315080446574
3.5501000000000005	2065.322179677068
3.5511000000000004	2065.329277175424
3.5521000000000003	2065.336372942489
3.5531	2065.343466979116
3.5541000000000005	2065.3505592861534
3.5551000000000004	2065.357649864454
3.5561000000000003	2065.364738714863
3.5571	2065.371825838232
3.5581000000000005	2065.3789112354057
3.5591000000000004	2065.385994907231
3.5601000000000003	2065.3930768545556
3.5611	2065.400157078226
3.5621000000000005	2065.407235579084
3.5631000000000004	2065.4143123579747
3.5641000000000003	2065.4213874157435
3.5651	2065.428460753232
3.5661000000000005	2065.4355323712816
3.5671000000000004	2065.4426022707357
3.5681000000000003	2065.4496704524327
3.5691	2065.456736917215
3.5701000000000005	2065.4638016659233
3.5711000000000004	2065.470864699393
3.5721000000000003	2065.477926018463
3.5731	2065.484985623972
3.5741000000000005	2065.4920435167583
3.5751000000000004	2065.4990996976535
3.5761000000000003	2065.5061541675
3.5771	2065.5132069271276
3.5781000000000005	2065.5202579773727
3.5791000000000004	2065.527307319068
3.5801000000000003	2065.5343549530453
3.5811	2065.54140088014
3.5821000000000005	2065.5484451011835
3.5831000000000004	2065.555487617005
3.5841000000000003	2065.562528428434
3.5851	2065.569567536304
3.5861	2065.5766049414424
3.5871000000000004	2065.583640644675
3.5881000000000003	2065.590674646833
3.5891	2065.5977069487426
3.5901	2065.604737551231
3.5911000000000004	2065.6117664551225
3.5921000000000003	2065.618793661243
3.5931	2065.6258191704173
3.5941	2065.6328429834707
3.5951000000000004	2065.639865101224
3.5961000000000003	2065.6468855245016
3.5971	2065.653904254125
3.5981	2065.6609212909143
3.5991000000000004	2065.667936635693
3.6001000000000003	2065.674950289279
3.6011	2065.6819622524927
3.6021	2065.6889725261526
3.6031000000000004	2065.6959811110787
3.6041000000000003	2065.7029880080854
3.6051	2065.709993217992
3.6061	2065.716996741613
3.6071000000000004	2065.723998579767
3.6081000000000003	2065.7309987332665
3.6091	2065.737997202926
3.6101	2065.744993989561
3.6111000000000004	2065.751989093984
3.6121000000000003	2065.7589825170057
3.6131	2065.7659742594406
3.6141	2065.7729643220987
3.6151000000000004	2065.7799527057905
3.6161000000000003	2065.7869394113263
3.6171	2065.7939244395156
3.6181	2065.800907791167
3.6191000000000004	2065.8078894670875
3.6201000000000003	2065.814869468088
3.6211	2065.821847794973
3.6221	2065.8288244485484
3.6231000000000004	2065.835799429622
3.6241000000000003	2065.8427727389962
3.6251	2065.8497443774763
3.6261	2065.856714345866
3.6271000000000004	2065.8636826449692
3.6281000000000003	2065.870649275588
3.6291	2065.8776142385245
3.6301	2065.8845775345817
3.6311000000000004	2065.891539164557
3.6321000000000003	2065.898499129253
3.6331	2065.9054574294673
3.6341	2065.9124140660015
3.6351000000000004	2065.91936903965
3.6361000000000003	2065.926322351213
3.6371	2065.933274001489
3.6381	2065.94022399127
3.6391000000000004	2065.9471723213546
3.6401000000000003	2065.954118992539
3.6411000000000002	2065.961064005616
3.6421	2065.96800736138
3.6431000000000004	2065.9749490606246
3.6441000000000003	2065.981889104142
3.6451000000000002	2065.9888274927257
3.6461	2065.9957642271647
3.6471000000000005	2066.0026993082533
3.6481000000000003	2066.00963273678
3.6491000000000002	2066.016564513534
3.6501	2066.0234946393043
3.6511000000000005	2066.0304231148807
3.6521000000000003	2066.0373499410516
3.6531000000000002	2066.044275118603
3.6541	2066.051198648321
3.6551000000000005	2066.0581205309936
3.6561000000000003	2066.0650407674057
3.6571000000000002	2066.0719593583417
3.6581	2066.078876304585
3.6591000000000005	2066.0857916069212
3.6601000000000004	2066.0927052661336
3.6611000000000002	2066.099617283004
3.6621	2066.1065276583126
3.6631000000000005	2066.113436392843
3.6641000000000004	2066.120343487376
3.6651000000000002	2066.12724894269
3.6661	2066.134152759567
3.6671000000000005	2066.141054938784
3.6681000000000004	2066.14795548112
3.6691000000000003	2066.154854387351
3.6701	2066.1617516582583
3.6711000000000005	2066.1686472946158
3.6721000000000004	2066.1755412971993
3.6731000000000003	2066.1824336667846
3.6741	2066.189324404147
3.6751000000000005	2066.1962135100616
3.6761000000000004	2066.203100985301
3.6771000000000003	2066.2099868306373
3.6781	2066.216871046844
3.6791000000000005	2066.223753634692
3.6801000000000004	2066.2306345949555
3.6811000000000003	2066.237513928402
3.6821	2066.2443916358034
3.6831000000000005	2066.2512677179307
3.6841000000000004	2066.25814217555
3.6851000000000003	2066.2650150094287
3.6861	2066.2718862203387
3.6871000000000005	2066.2787558090445
3.6881000000000004	2066.285623776313
3.6891000000000003	2066.292490122912
3.6901	2066.299354849605
3.6911000000000005	2066.30621795716
3.6921000000000004	2066.3130794463355
3.6931000000000003	2066.3199393179016
3.6941	2066.326797572618
3.6951000000000005	2066.3336542112484
3.6961000000000004	2066.3405092345542
3.6971000000000003	2066.3473626432988
3.6981	2066.3542144382395
3.6991000000000005	2066.361064620141
3.7001000000000004	2066.3679131897584
3.7011000000000003	2066.3747601478544
3.7021	2066.3816054951885
3.7031000000000005	2066.388449232515
3.7041000000000004	2066.395291360594
3.7051000000000003	2066.4021318801797
3.7061	2066.408970792033
3.7071000000000005	2066.4158080969055
3.7081000000000004	2066.422643795555
3.7091000000000003	2066.4294778887343
3.7101	2066.4363103771984
3.7111000000000005	2066.443141261701
3.7121000000000004	2066.4499705429935
3.7131000000000003	2066.4567982218314
3.7141	2066.4636242989645
3.7151	2066.4704487751437
3.7161000000000004	2066.4772716511206
3.7171000000000003	2066.484092927645
3.7181	2066.4909126054663
3.7191	2066.4977306853343
3.7201000000000004	2066.504547167995
3.7211000000000003	2066.511362054201
3.7221	2066.518175344695
3.7231	2066.5249870402254
3.7241000000000004	2066.5317971415398
3.7251000000000003	2066.5386056493817
3.7261	2066.545412564498
3.7271	2066.5522178876327
3.7281000000000004	2066.559021619527
3.7291000000000003	2066.565823760929
3.7301	2066.5726243125796
3.7311	2066.579423275221
3.7321000000000004	2066.586220649594
3.7331000000000003	2066.593016436442
3.7341	2066.599810636503
3.7351	2066.6066032505196
3.7361000000000004	2066.61339427923
3.7371000000000003	2066.620183723375
3.7381	2066.6269715836897
3.7391	2066.6337578609155
3.7401000000000004	2066.6405425557887
3.7411000000000003	2066.647325669044
3.7421	2066.6541072014206
3.7431	2066.6608871536537
3.7441000000000004	2066.667665526476
3.7451000000000003	2066.674442320625
3.7461	2066.6812175368327
3.7471	2066.687991175835
3.7481000000000004	2066.6947632383644
3.7491000000000003	2066.701533725151
3.7501	2066.70830263693
3.7511	2066.71506997443
3.7521000000000004	2066.721835738384
3.7531000000000003	2066.728599929521
3.7541	2066.7353625485703
3.7551	2066.7421235962634
3.7561000000000004	2066.748883073326
3.7571000000000003	2066.7556409804893
3.7581	2066.762397318478
3.7591	2066.769152088021
3.7601000000000004	2066.7759052898446
3.7611000000000003	2066.782656924675
3.7621	2066.7894069932363
3.7631	2066.796155496256
3.7641000000000004	2066.8029024344555
3.7651000000000003	2066.809647808561
3.7661000000000002	2066.8163916192925
3.7671	2066.8231338673777
3.7681000000000004	2066.8298745535362
3.7691000000000003	2066.8366136784894
3.7701000000000002	2066.8433512429588
3.7711	2066.8500872476643
3.7721000000000005	2066.8568216933277
3.7731000000000003	2066.863554580668
3.7741000000000002	2066.8702859104037
3.7751	2066.8770156832556
3.7761000000000005	2066.8837438999385
3.7771000000000003	2066.8904705611703
3.7781000000000002	2066.897195667671
3.7791	2066.9039192201535
3.7801000000000005	2066.910641219337
3.7811000000000003	2066.9173616659336
3.7821000000000002	2066.92408056066
3.7831	2066.93079790423
3.7841000000000005	2066.937513697359
3.7851000000000004	2066.9442279407576
3.7861000000000002	2066.95094063514
3.7871	2066.9576517812193
3.7881000000000005	2066.964361379705
3.7891000000000004	2066.9710694313103
3.7901000000000002	2066.977775936746
3.7911	2066.9844808967205
3.7921000000000005	2066.9911843119444
3.7931000000000004	2066.997886183127
3.7941000000000003	2067.004586510977
3.7951	2067.011285296203
3.7961000000000005	2067.01798253951
3.7971000000000004	2067.024678241609
3.7981000000000003	2067.031372403202
3.7991	2067.0380650249995
3.8001000000000005	2067.044756107703
3.8011000000000004	2067.0514456520227
3.8021000000000003	2067.058133658656
3.8031	2067.0648201283148
3.8041000000000005	2067.071505061697
3.8051000000000004	2067.0781884595062
3.8061000000000003	2067.0848703224447
3.8071	2067.0915506512174
3.8081000000000005	2067.0982294465225
3.8091000000000004	2067.1049067090644
3.8101000000000003	2067.111582439538
3.8111	2067.1182566386474
3.8121000000000005	2067.1249293070923
3.8131000000000004	2067.13160044557
3.8141000000000003	2067.138270054779
3.8151	2067.1449381354155
3.8161000000000005	2067.15160468818
3.8171000000000004	2067.1582697137687
3.8181000000000003	2067.1649332128763
3.8191	2067.1715951861993
3.8201000000000005	2067.1782556344338
3.8211000000000004	2067.1849145582737
3.8221000000000003	2067.191571958414
3.8231	2067.1982278355476
3.8241000000000005	2067.2048821903695
3.8251000000000004	2067.21153502357
3.8261000000000003	2067.2181863358437
3.8271	2067.2248361278816
3.8281000000000005	2067.2314844003745
3.8291000000000004	2067.238131154014
3.8301000000000003	2067.24477638949
3.8311	2067.2514201074923
3.8321000000000005	2067.2580623087097
3.8331000000000004	2067.2647029938335
3.8341000000000003	2067.271342163549
3.8351	2067.277979818544
3.8361000000000005	2067.2846159595083
3.8371000000000004	2067.2912505871273
3.8381000000000003	2067.2978837020864
3.8391	2067.3045153050734
3.8401	2067.3111453967726
3.8411000000000004	2067.3177739778694
3.8421000000000003	2067.3244010490466
3.8431	2067.3310266109897
3.8441	2067.337650664382
3.8451000000000004	2067.3442732099056
3.8461000000000003	2067.350894248242
3.8471	2067.357513780077
3.8481	2067.3641318060877
3.8491000000000004	2067.370748326956
3.8501000000000003	2067.377363343363
3.8511	2067.3839768559897
3.8521	2067.390588865513
3.8531000000000004	2067.3971993726154
3.8541000000000003	2067.403808377972
3.8551	2067.4104158822606
3.8561	2067.417021886163
3.8571000000000004	2067.423626390352
3.8581000000000003	2067.4302293955047
3.8591	2067.4368309023
3.8601	2067.4434309114104
3.8611000000000004	2067.450029423512
3.8621000000000003	2067.4566264392793
3.8631	2067.4632219593864
3.8641	2067.469815984507
3.8651000000000004	2067.476408515315
3.8661000000000003	2067.4829995524824
3.8671	2067.4895890966814
3.8681	2067.4961771485832
3.8691000000000004	2067.502763708858
3.8701000000000003	2067.5093487781805
3.8711	2067.5159323572175
3.8721	2067.5225144466403
3.8731000000000004	2067.529095047117
3.8741000000000003	2067.5356741593187
3.8751	2067.542251783909
3.8761	2067.548827921561
3.8771000000000004	2067.55540257294
3.8781000000000003	2067.561975738713
3.8791	2067.5685474195466
3.8801	2067.5751176161057
3.8811000000000004	2067.5816863290584
3.8821000000000003	2067.5882535590667
3.8831	2067.594819306798
3.8841	2067.6013835729127
3.8851000000000004	2067.607946358078
3.8861000000000003	2067.614507662956
3.8871	2067.621067488209
3.8881	2067.627625834498
3.8891000000000004	2067.634182702486
3.8901000000000003	2067.6407380928363
3.8911000000000002	2067.6472920062056
3.8921	2067.653844443258
3.8931000000000004	2067.66039540465
3.8941000000000003	2067.666944891044
3.8951000000000002	2067.6734929030963
3.8961	2067.6800394414668
3.8971000000000005	2067.6865845068137
3.8981000000000003	2067.693128099794
3.8991000000000002	2067.6996702210654
3.9001	2067.706210871281
3.9011000000000005	2067.7127500511024
3.9021000000000003	2067.719287761182
3.9031000000000002	2067.7258240021765
3.9041	2067.732358774738
3.9051000000000005	2067.7388920795242
3.9061000000000003	2067.745423917186
3.9071000000000002	2067.7519542883797
3.9081	2067.7584831937547
3.9091000000000005	2067.765010633966
3.9101000000000004	2067.7715366096645
3.9111000000000002	2067.778061121503
3.9121	2067.7845841701305
3.9131000000000005	2067.791105756199
3.9141000000000004	2067.7976258803574
3.9151000000000002	2067.804144543257
3.9161	2067.8106617455464
3.9171000000000005	2067.817177487873
3.9181000000000004	2067.8236917708878
3.9191000000000003	2067.8302045952346
3.9201	2067.836715961566
3.9211000000000005	2067.8432258705243
3.9221000000000004	2067.8497343227586
3.9231000000000003	2067.856241318914
3.9241	2067.862746859636
3.9251000000000005	2067.8692509455714
3.9261000000000004	2067.875753577363
3.9271000000000003	2067.8822547556542
3.9281	2067.888754481088
3.9291000000000005	2067.895252754313
3.9301000000000004	2067.9017495759676
3.9311000000000003	2067.9082449466955
3.9321	2067.914738867138
3.9331000000000005	2067.9212313379367
3.9341000000000004	2067.9277223597337
3.9351000000000003	2067.934211933168
3.9361	2067.9407000588817
3.9371000000000005	2067.947186737513
3.9381000000000004	2067.953671969701
3.9391000000000003	2067.960155756086
3.9401	2067.9666380973044
3.9411000000000005	2067.9731189939953
3.9421000000000004	2067.979598446796
3.9431000000000003	2067.9860764563446
3.9441	2067.9925530232754
3.9451000000000005	2067.9990281482246
3.9461000000000004	2068.0055018318303
3.9471000000000003	2068.0119740747264
3.9481	2068.018444877548
3.9491000000000005	2068.0249142409284
3.9501000000000004	2068.0313821655027
3.9511000000000003	2068.037848651905
3.9521	2068.0443137007637
3.9531000000000005	2068.050777312718
3.9541000000000004	2068.057239488397
3.9551000000000003	2068.063700228432
3.9561	2068.070159533454
3.9571000000000005	2068.076617404094
3.9581000000000004	2068.0830738409836
3.9591000000000003	2068.089528844753
3.9601	2068.0959824160286
3.9611000000000005	2068.102434555444
3.9621000000000004	2068.108885263624
3.9631000000000003	2068.1153345411976
3.9641	2068.121782388794
3.9651000000000005	2068.128228807038
3.9661000000000004	2068.1346737965605
3.9671000000000003	2068.1411173579854
3.9681	2068.1475594919384
3.9691	2068.154000199045
3.9701000000000004	2068.1604394799324
3.9711000000000003	2068.1668773352226
3.9721	2068.173313765543
3.9731	2068.1797487715135
3.9741000000000004	2068.186182353761
3.9751000000000003	2068.1926145129055
3.9761	2068.1990452495725
3.9771	2068.205474564383
3.9781000000000004	2068.211902457958
3.9791000000000003	2068.21832893092
3.9801	2068.224753983888
3.9811	2068.2311776174843
3.9821000000000004	2068.2375998323278
3.9831000000000003	2068.2440206290385
3.9841	2068.250440008235
3.9851	2068.256857970537
3.9861000000000004	2068.2632745165615
3.9871000000000003	2068.2696896469265
3.9881	2068.2761033622496
3.9891	2068.2825156631498
3.9901000000000004	2068.28892655024
3.9911000000000003	2068.29533602414
3.9921	2068.3017440854624
3.9931	2068.3081507348234
3.9941000000000004	2068.3145559728396
3.9951000000000003	2068.320959800124
3.9961	2068.3273622172896
3.9971	2068.3337632249522
3.9981000000000004	2068.3401628237234
3.9991000000000003	2068.3465610142166
4.0001	2068.3529577970444
4.0011	2068.3593531728166
4.0020999999999995	2068.3657471421475
4.0031	2068.372139705647
4.0041	2068.3785308639262
4.0051	2068.384920617594
4.0061	2068.3913089672615
4.007099999999999	2068.3976959135375
4.0081	2068.4040814570308
4.0091	2068.4104655983515
4.0100999999999996	2068.416848338105
4.0111	2068.4232296769023
4.0121	2068.429609615347
4.0131	2068.4359881540495
4.0141	2068.4423652936134
4.0150999999999994	2068.4487410346474
4.0161	2068.455115377755
4.0171	2068.461488323542
4.0181	2068.467859872614
4.0191	2068.474230025574
4.0201	2068.4805987830273
4.0211	2068.486966145577
4.0221	2068.493332113826
4.0230999999999995	2068.499696688378
4.0241	2068.5060598698337
4.0251	2068.512421658797
4.0261	2068.5187820558667
4.0271	2068.525141061647
4.0281	2068.531498676736
4.0291	2068.5378549017364
4.0301	2068.5442097372456
4.0310999999999995	2068.550563183866
4.0321	2068.556915242192
4.0331	2068.5632659128273
4.0341	2068.5696151963666
4.0351	2068.57596309341
4.0361	2068.5823096045547
4.0371	2068.5886547303962
4.0381	2068.594998471532
4.0390999999999995	2068.6013408285594
4.0401	2068.6076818020706
4.0411	2068.6140213926647
4.0421	2068.620359600936
4.0431	2068.626696427478
4.0441	2068.6330318728865
4.0451	2068.639365937753
4.0461	2068.6456986226726
4.0470999999999995	2068.6520299282374
4.0481	2068.658359855039
4.0491	2068.6646884036736
4.0501	2068.6710155747282
4.0511	2068.677341368797
4.0521	2068.6836657864706
4.0531	2068.6899888283388
4.0541	2068.696310494991
4.0550999999999995	2068.7026307870196
4.0561	2068.708949705012
4.0571	2068.7152672495577
4.0581	2068.7215834212443
4.0591	2068.7278982206617
4.0601	2068.7342116483965
4.0611	2068.7405237050366
4.0621	2068.7468343911682
4.0630999999999995	2068.753143707379
4.0641	2068.7594516542545
4.0651	2068.76575823238
4.0661	2068.772063442342
4.0671	2068.7783672847254
4.0681	2068.7846697601144
4.0691	2068.7909708690936
4.0701	2068.7972706122446
4.0710999999999995	2068.8035689901553
4.0721	2068.809866003404
4.0731	2068.816161652576
4.0741	2068.8224559382534
4.0751	2068.828748861017
4.0761	2068.835040421449
4.0771	2068.8413306201323
4.0781	2068.847619457642
4.0790999999999995	2068.8539069345634
4.0801	2068.860193051475
4.0811	2068.866477808957
4.0821	2068.872761207588
4.0831	2068.8790432479464
4.0841	2068.8853239306104
4.0851	2068.8916032561583
4.0861	2068.897881225167
4.0870999999999995	2068.9041578382153
4.0881	2068.910433095878
4.0891	2068.916706998734
4.0901	2068.9229795473566
4.0911	2068.9292507423247
4.0921	2068.9355205842076
4.0931	2068.9417890735867
4.0941	2068.948056211034
4.0950999999999995	2068.954321997121
4.0961	2068.9605864324258
4.0971	2068.9668495175197
4.0981	2068.9731112529753
4.0991	2068.979371639365
4.100099999999999	2068.9856306772626
4.1011	2068.991888367238
4.1021	2068.998144709863
4.1030999999999995	2069.0043997057096
4.1041	2069.010653355347
4.1051	2069.0169056593472
4.1061	2069.0231566182797
4.1071	2069.0294062327116
4.108099999999999	2069.035654503217
4.1091	2069.0419014303584
4.1101	2069.048147014709
4.1110999999999995	2069.0543912568332
4.1121	2069.0606341573025
4.1131	2069.0668757166814
4.1141	2069.0731159355378
4.1151	2069.079354814435
4.116099999999999	2069.0855923539452
4.1171	2069.091828554631
4.1181	2069.0980634170564
4.1190999999999995	2069.104296941787
4.1201	2069.110529129389
4.1211	2069.1167599804244
4.1221	2069.1229894954595
4.1231	2069.1292176750553
4.124099999999999	2069.1354445197767
4.1251	2069.141670030186
4.1261	2069.147894206844
4.1270999999999995	2069.1541170503147
4.1281	2069.1603385611584
4.1291	2069.166558739937
4.1301	2069.172777587212
4.1311	2069.1789951035435
4.132099999999999	2069.18521128949
4.1331	2069.1914261456122
4.1341	2069.19763967247
4.1350999999999996	2069.2038518706236
4.1361	2069.2100627406276
4.1371	2069.216272283045
4.1381	2069.2224804984294
4.1391	2069.228687387342
4.1400999999999994	2069.234892950337
4.1411	2069.2410971879744
4.1421	2069.247300100807
4.1431	2069.2535016893926
4.1441	2069.2597019542864
4.1451	2069.265900896045
4.1461	2069.2720985152223
4.1471	2069.278294812372
4.1480999999999995	2069.284489788052
4.1491	2069.290683442811
4.1501	2069.296875777205
4.1511	2069.3030667917888
4.1521	2069.3092564871126
4.1531	2069.3154448637288
4.1541	2069.321631922191
4.1551	2069.3278176630497
4.1560999999999995	2069.3340020868577
4.1571	2069.3401851941635
4.1581	2069.3463669855196
4.1591	2069.3525474614753
4.1601	2069.3587266225804
4.1611	2069.364904469385
4.1621	2069.3710810024377
4.1631	2069.3772562222885
4.1640999999999995	2069.3834301294833
4.1651	2069.3896027245737
4.1661	2069.3957740081028
4.1671	2069.4019439806207
4.1681	2069.408112642675
4.1691	2069.4142799948117
4.1701	2069.4204460375768
4.1711	2069.426610771515
4.1720999999999995	2069.432774197174
4.1731	2069.438936315097
4.1741	2069.445097125829
4.1751	2069.4512566299168
4.1761	2069.457414827903
4.1771	2069.463571720331
4.1781	2069.4697273077427
4.1791	2069.4758815906825
4.1800999999999995	2069.4820345696958
4.1811	2069.4881862453212
4.1821	2069.494336618102
4.1831	2069.500485688581
4.1841	2069.506633457297
4.1851	2069.5127799247916
4.1861	2069.5189250916073
4.1871	2069.5250689582813
4.1880999999999995	2069.531211525356
4.1891	2069.537352793371
4.1901	2069.543492762864
4.1911	2069.5496314343713
4.1921	2069.5557688084364
4.1931	2069.561904885595
4.1941	2069.568039666384
4.1951	2069.5741731513435
4.1960999999999995	2069.580305341006
4.1971	2069.5864362359143
4.1981	2069.5925658366
4.1991	2069.5986941436017
4.2001	2069.6048211574516
4.2011	2069.61094687869
4.2021	2069.6170713078463
4.2031	2069.6231944454585
4.2040999999999995	2069.6293162920615
4.2051	2069.6354368481866
4.2061	2069.641556114369
4.2071	2069.6476740911407
4.2081	2069.653790779037
4.2091	2069.6599061785882
4.2101	2069.666020290328
4.2111	2069.6721331147874
4.2120999999999995	2069.6782446524962
4.2131	2069.6843549039877
4.2141	2069.690463869791
4.2151	2069.6965715504393
4.2161	2069.7026779464604
4.2171	2069.7087830583864
4.2181	2069.7148868867416
4.2191	2069.720989432061
4.2200999999999995	2069.7270906948693
4.2211	2069.733190675698
4.2221	2069.739289375072
4.2231	2069.745386793522
4.2241	2069.7514829315737
4.225099999999999	2069.757577789753
4.2261	2069.763671368589
4.2271	2069.7697636686066
4.2280999999999995	2069.7758546903337
4.2291	2069.781944434293
4.2301	2069.7880329010104
4.2311	2069.7941200910113
4.2321	2069.8002060048225
4.233099999999999	2069.8062906429655
4.2341	2069.8123740059664
4.2351	2069.818456094347
4.2360999999999995	2069.8245369086326
4.2371	2069.830616449343
4.2381	2069.8366947170034
4.2391	2069.8427717121344
4.2401	2069.8488474352594
4.241099999999999	2069.8549218869007
4.2421	2069.860995067577
4.2431	2069.8670669778116
4.2440999999999995	2069.8731376181236
4.2451	2069.879206989034
4.2461	2069.885275091062
4.2471	2069.8913419247283
4.2481	2069.897407490552
4.249099999999999	2069.9034717890504
4.2501	2069.9095348207443
4.2511	2069.91559658615
4.2520999999999995	2069.9216570857875
4.2531	2069.9277163201727
4.2541	2069.9337742898238
4.2551	2069.9398309952558
4.2561	2069.9458864369885
4.257099999999999	2069.951940615537
4.2581	2069.957993531416
4.2591	2069.9640451851424
4.2600999999999996	2069.970095577231
4.2611	2069.9761447081964
4.2621	2069.9821925785527
4.2631	2069.988239188817
4.2641	2069.9942845394985
4.2650999999999994	2070.0003286311166
4.2661	2070.0063714641806
4.2671	2070.0124130392032
4.2681	2070.018453356701
4.2691	2070.0244924171816
4.2701	2070.03053022116
4.2711	2070.0365667691467
4.2721	2070.0426020616537
4.2730999999999995	2070.04863609919
4.2741	2070.0546688822706
4.2751	2070.0607004114013
4.2761	2070.0667306870955
4.2771	2070.0727597098594
4.2781	2070.078787480206
4.2791	2070.0848139986433
4.2801	2070.090839265677
4.2810999999999995	2070.0968632818194
4.2821	2070.1028860475767
4.2831	2070.108907563458
4.2841	2070.1149278299704
4.2851	2070.12094684762
4.2861	2070.1269646169135
4.2871	2070.132981138359
4.2881	2070.138996412461
4.2890999999999995	2070.1450104397263
4.2901	2070.151023220659
4.2911	2070.1570347557667
4.2921	2070.1630450455527
4.2931	2070.169054090523
4.2941	2070.1750618911788
4.2951	2070.181068448025
4.2961	2070.1870737615686
4.2970999999999995	2070.1930778323094
4.2981	2070.1990806607505
4.2991	2070.2050822473966
4.3001	2070.2110825927475
4.3011	2070.2170816973085
4.3021	2070.223079561575
4.3031	2070.2290761860563
4.3041	2070.2350715712478
4.3050999999999995	2070.241065717653
4.3061	2070.2470586257714
4.3071	2070.253050296102
4.3081	2070.2590407291473
4.3091	2070.2650299254037
4.3101	2070.2710178853704
4.3111	2070.2770046095507
4.3121	2070.2829900984375
4.3130999999999995	2070.288974352534
4.3141	2070.2949573723336
4.3151	2070.300939158336
4.3161	2070.3069197110385
4.3171	2070.3128990309397
4.3181	2070.318877118531
4.3191	2070.3248539743145
4.3201	2070.330829598782
4.3210999999999995	2070.3368039924326
4.3221	2070.3427771557594
4.3231	2070.3487490892576
4.3241	2070.354719793422
4.3251	2070.360689268749
4.3261	2070.366657515729
4.3271	2070.37262453486
4.3281	2070.3785903266325
4.3290999999999995	2070.3845548915415
4.3301	2070.3905182300778
4.3311	2070.396480342736
4.3321	2070.4024412300073
4.3331	2070.408400892385
4.3341	2070.41435933036
4.3351	2070.4203165444214
4.3361	2070.426272535064
4.3370999999999995	2070.432227302774
4.3381	2070.4381808480475
4.3391	2070.4441331713697
4.3401	2070.450084273233
4.3411	2070.4560341541273
4.3421	2070.4619828145405
4.3431	2070.4679302549607
4.3441	2070.4738764758777
4.3450999999999995	2070.479821477779
4.3461	2070.485765261154
4.3471	2070.491707826489
4.3481	2070.497649174272
4.3491	2070.503589304989
4.3501	2070.5095282191282
4.3511	2070.515465917175
4.3521	2070.5214023996164
4.3530999999999995	2070.527337666938
4.3541	2070.5332717196234
4.3551	2070.539204558162
4.3561	2070.5451361830346
4.3571	2070.5510665947268
4.358099999999999	2070.556995793724
4.3591	2070.562923780511
4.3601	2070.568850555569
4.3610999999999995	2070.5747761193834
4.3621	2070.580700472436
4.3631	2070.5866236152106
4.3641	2070.592545548189
4.3651	2070.598466271853
4.366099999999999	2070.604385786685
4.3671	2070.6103040931675
4.3681	2070.61622119178
4.3690999999999995	2070.622137083006
4.3701	2070.6280517673226
4.3711	2070.6339652452143
4.3721	2070.6398775171597
4.3731	2070.645788583636
4.374099999999999	2070.651698445126
4.3751	2070.657607102108
4.3761	2070.6635145550604
4.3770999999999995	2070.6694208044614
4.3781	2070.67532585079
4.3791	2070.681229694525
4.3801	2070.687132336143
4.3811	2070.693033776121
4.382099999999999	2070.698934014938
4.3831	2070.704833053069
4.3841	2070.7107308909917
4.3850999999999996	2070.7166275291806
4.3861	2070.7225229681144
4.3871	2070.7284172082655
4.3881	2070.7343102501127
4.3891	2070.740202094129
4.3900999999999994	2070.7460927407883
4.3911	2070.751982190567
4.3921	2070.7578704439393
4.3931	2070.7637575013778
4.3941	2070.7696433633564
4.3951	2070.7755280303486
4.3961	2070.7814115028277
4.3971	2070.787293781265
4.3980999999999995	2070.7931748661363
4.3991	2070.7990547579107
4.4001	2070.8049334570583
4.4011	2070.8108109640552
4.4021	2070.816687279372
4.4031	2070.8225624034767
4.4041	2070.828436336843
4.4051	2070.834309079937
4.4060999999999995	2070.840180633235
4.4071	2070.8460509972015
4.4081	2070.8519201723075
4.4091	2070.8577881590227
4.4101	2070.863654957818
4.4111	2070.8695205691574
4.4121	2070.8753849935133
4.4131	2070.881248231352
4.4140999999999995	2070.887110283142
4.4151	2070.89297114935
4.4161	2070.898830830444
4.4171	2070.9046893268905
4.4181	2070.910546639156
4.4191	2070.9164027677075
4.4201	2070.922257713011
4.4211	2070.9281114755313
4.4220999999999995	2070.9339640557337
4.4231	2070.939815454085
4.4241	2070.9456656710486
4.4251	2070.95151470709
4.4261	2070.957362562673
4.4271	2070.963209238262
4.4281	2070.969054734321
4.4291	2070.9748990513135
4.4300999999999995	2070.9807421897017
4.4311	2070.9865841499504
4.4321	2070.992424932521
4.4331	2070.9982645378745
4.4341	2071.0041029664762
4.4351	2071.009940218784
4.4361	2071.0157762952635
4.4371	2071.0216111963723
4.4380999999999995	2071.027444922573
4.4391	2071.033277474327
4.4401	2071.039108852093
4.4411	2071.0449390563335
4.4421	2071.0507680875053
4.4431	2071.05659594607
4.4441	2071.062422632486
4.4451	2071.068248147213
4.4460999999999995	2071.0740724907096
4.4471	2071.079895663433
4.4481	2071.0857176658415
4.4491	2071.0915384983946
4.4501	2071.097358161548
4.4511	2071.103176655761
4.4521	2071.1089939814883
4.4531	2071.1148101391896
4.4540999999999995	2071.120625129317
4.4551	2071.1264389523312
4.4561	2071.1322516086843
4.4571	2071.1380630988356
4.4581	2071.1438734232397
4.4591	2071.149682582347
4.4601	2071.1554905766166
4.4611	2071.161297406504
4.4620999999999995	2071.16710307246
4.4631	2071.172907574943
4.4641	2071.1787109143997
4.4651	2071.1845130912902
4.4661	2071.190314106066
4.4671	2071.196113959177
4.4681	2071.2019126510786
4.4691	2071.2077101822233
4.4700999999999995	2071.2135065530615
4.4711	2071.2193017640457
4.4721	2071.225095815628
4.4731	2071.230888708258
4.4741	2071.2366804423878
4.4751	2071.2424710184687
4.4761	2071.2482604369484
4.4771	2071.2540486982803
4.4780999999999995	2071.2598358029136
4.4791	2071.2656217512967
4.4801	2071.271406543878
4.4811	2071.2771901811093
4.4821	2071.2829726634377
4.483099999999999	2071.2887539913118
4.4841	2071.294534165179
4.4851	2071.300313185487
4.4860999999999995	2071.3060910526874
4.4871	2071.311867767224
4.4881	2071.317643329544
4.4891	2071.323417740096
4.4901	2071.3291909993236
4.491099999999999	2071.3349631076767
4.4921	2071.3407340655995
4.4931	2071.3465038735376
4.4940999999999995	2071.3522725319376
4.4951	2071.358040041243
4.4961	2071.363806401901
4.4971	2071.3695716143543
4.4981	2071.3753356790485
4.499099999999999	2071.3810985964274
4.5001	2071.3868603669353
4.5011	2071.3926209910146
4.5020999999999995	2071.3983804691106
4.5031	2071.404138801665
4.5041	2071.409895989121
4.5051	2071.4156520319198
4.5061	2071.4214069305076
4.507099999999999	2071.427160685322
4.5081	2071.432913296808
4.5091	2071.4386647654037
4.5100999999999996	2071.4444150915533
4.5111	2071.4501642756973
4.5121	2071.4559123182767
4.5131	2071.4616592197312
4.5141	2071.467404980499
4.5150999999999994	2071.473149601023
4.5161	2071.478893081743
4.5171	2071.484635423096
4.5181	2071.490376625522
4.5191	2071.4961166894614
4.5201	2071.501855615351
4.5211	2071.507593403629
4.5221	2071.5133300547354
4.5230999999999995	2071.5190655691067
4.5241	2071.524799947181
4.5251	2071.5305331893933
4.5261	2071.5362652961844
4.5271	2071.5419962679875
4.5281	2071.5477261052415
4.5291	2071.553454808383
4.5301	2071.559182377845
4.5310999999999995	2071.5649088140667
4.5321	2071.5706341174805
4.5331	2071.5763582885234
4.5341	2071.5820813276296
4.5351	2071.5878032352352
4.5361	2071.593524011773
4.5371	2071.5992436576776
4.5381	2071.604962173382
4.5390999999999995	2071.6106795593214
4.5401	2071.61639581593
4.5411	2071.6221109436383
4.5421	2071.6278249428797
4.5431	2071.6335378140884
4.5441	2071.6392495576956
4.5451	2071.6449601741338
4.5461	2071.650669663834
4.5470999999999995	2071.6563780272295
4.5481	2071.6620852647493
4.5491	2071.667791376826
4.5501	2071.67349636389
4.5511	2071.679200226373
4.5521	2071.6849029647033
4.5531	2071.6906045793107
4.5541	2071.696305070628
4.5550999999999995	2071.7020044390824
4.5561	2071.7077026851043
4.5571	2071.7133998091185
4.5581	2071.719095811562
4.5591	2071.724790692855
4.5601	2071.7304844534306
4.5611	2071.7361770937164
4.5621	2071.7418686141386
4.5630999999999995	2071.7475590151257
4.5641	2071.753248297103
4.5651	2071.7589364605
4.5661	2071.764623505742
4.5671	2071.7703094332574
4.5681	2071.77599424347
4.5691	2071.7816779368063
4.5701	2071.7873605136924
4.5710999999999995	2071.7930419745544
4.5721	2071.798722319816
4.5731	2071.804401549904
4.5741	2071.810079665243
4.5751	2071.815756666256
4.5761	2071.821432553366
4.5771	2071.8271073270007
4.5781	2071.8327809875805
4.5790999999999995	2071.838453535531
4.5801	2071.844124971274
4.5811	2071.849795295234
4.5821	2071.8554645078334
4.5831	2071.861132609492
4.5841	2071.866799600635
4.5851	2071.8724654816833
4.5861	2071.878130253058
4.5870999999999995	2071.8837939151813
4.5881	2071.889456468478
4.5891	2071.8951179133605
4.5901	2071.900778250256
4.5911	2071.906437479584
4.5921	2071.912095601763
4.5931	2071.917752617214
4.5941	2071.923408526359
4.5950999999999995	2071.9290633296137
4.5961	2071.934717027399
4.5971	2071.940369620134
4.5981	2071.9460211082364
4.5991	2071.951671492126
4.6001	2071.9573207722206
4.6011	2071.962968948937
4.6021	2071.968616022695
4.6030999999999995	2071.9742619939107
4.6041	2071.9799068630023
4.6051	2071.985550630386
4.6061	2071.991193296477
4.6071	2071.9968348616967
4.6081	2072.002475326457
4.6091	2072.008114691176
4.6101	2072.013752956267
4.6110999999999995	2072.019390122148
4.6121	2072.0250261892347
4.6131	2072.030661157939
4.6141	2072.0362950286803
4.6151	2072.041927801869
4.616099999999999	2072.0475594779214
4.6171	2072.0531900572523
4.6181	2072.0588195402725
4.6190999999999995	2072.0644479273988
4.6201	2072.0700752190446
4.6211	2072.0757014156184
4.6221	2072.081326517539
4.6231	2072.0869505252153
4.624099999999999	2072.092573439061
4.6251	2072.0981952594893
4.6261	2072.10381598691
4.6270999999999995	2072.109435621736
4.6281	2072.1150541643765
4.6291	2072.120671615248
4.6301	2072.126287974754
4.6311	2072.1319032433134
4.632099999999999	2072.1375174213294
4.6331	2072.1431305092174
4.6341	2072.1487425073833
4.6350999999999996	2072.1543534162397
4.6361	2072.1599632361954
4.6371	2072.16557196766
4.6381	2072.1711796110408
4.6391	2072.176786166749
4.6400999999999994	2072.1823916351923
4.6411	2072.187996016777
4.6421	2072.1935993119137
4.6431	2072.19920152101
4.6441	2072.204802644473
4.6451	2072.2104026827096
4.6461	2072.2160016361277
4.6471	2072.2215995051333
4.6480999999999995	2072.227196290134
4.6491	2072.232791991536
4.6501	2072.2383866097443
4.6511	2072.243980145166
4.6521	2072.2495725982076
4.6531	2072.2551639692733
4.6541	2072.260754258768
4.6551	2072.266343467097
4.6560999999999995	2072.271931594668
4.6571	2072.27751864188
4.6581	2072.283104609142
4.6591	2072.288689496856
4.6601	2072.294273305426
4.6611	2072.299856035255
4.6621	2072.305437686747
4.6631	2072.3110182603077
4.6640999999999995	2072.3165977563353
4.6651	2072.3221761752347
4.6661	2072.3277535174097
4.6671	2072.33332978326
4.6681	2072.3389049731895
4.6691	2072.3444790875983
4.6701	2072.3500521268884
4.6711	2072.355624091462
4.6720999999999995	2072.3611949817205
4.6731	2072.3667647980624
4.6741	2072.3723335408895
4.6751	2072.3779012106024
4.6761	2072.383467807602
4.6771	2072.3890333322856
4.6781	2072.394597785055
4.6791	2072.40016116631
4.6800999999999995	2072.4057234764477
4.6811	2072.411284715869
4.6821	2072.416844884972
4.6831	2072.422403984154
4.6841	2072.427962013815
4.6851	2072.4335189743515
4.6861	2072.439074866163
4.6871	2072.4446296896454
4.6880999999999995	2072.450183445196
4.6891	2072.455736133215
4.6901	2072.461287754095
4.6911	2072.4668383082353
4.6921	2072.472387796034
4.6931	2072.477936217882
4.6941	2072.483483574179
4.6951	2072.4890298653204
4.6960999999999995	2072.494575091701
4.6971	2072.500119253716
4.6981	2072.505662351761
4.6991	2072.5112043862314
4.7001	2072.5167453575204
4.7011	2072.522285266025
4.7021	2072.5278241121355
4.7031	2072.5333618962477
4.7040999999999995	2072.5388986187572
4.7051	2072.544434280054
4.7061	2072.549968880535
4.7071	2072.5555024205883
4.7081	2072.5610349006115
4.7091	2072.566566320995
4.7101	2072.572096682132
4.7111	2072.5776259844133
4.7120999999999995	2072.583154228232
4.7131	2072.5886814139794
4.7141	2072.5942075420467
4.7151	2072.5997326128254
4.7161	2072.6052566267067
4.7171	2072.6107795840817
4.7181	2072.6163014853405
4.7191	2072.6218223308715
4.7200999999999995	2072.6273421210685
4.7211	2072.632860856318
4.7221	2072.638378537012
4.7231	2072.6438951635405
4.7241	2072.6494107362882
4.7251	2072.65492525565
4.7261	2072.660438722011
4.7271	2072.665951135761
4.7280999999999995	2072.6714624972874
4.7291	2072.676972806978
4.7301	2072.682482065224
4.7311	2072.687990272409
4.7321	2072.6934974289234
4.7331	2072.6990035351523
4.7341	2072.7045085914833
4.7351	2072.7100125983025
4.7360999999999995	2072.7155155559976
4.7371	2072.721017464957
4.7381	2072.726518325562
4.7391	2072.732018138204
4.7401	2072.7375169032625
4.741099999999999	2072.7430146211277
4.7421	2072.748511292184
4.7431	2072.754006916814
4.7440999999999995	2072.7595014954054
4.7451	2072.7649950283426
4.7461	2072.7704875160066
4.7471	2072.7759789587853
4.7481	2072.781469357061
4.749099999999999	2072.786958711217
4.7501	2072.792447021639
4.7511	2072.7979342887074
4.7520999999999995	2072.803420512808
4.7531	2072.808905694321
4.7541	2072.81438983363
4.7551	2072.8198729311184
4.7561	2072.8253549871674
4.757099999999999	2072.8308360021597
4.7581	2072.836315976477
4.7591	2072.8417949104983
4.7600999999999996	2072.8472728046095
4.7611	2072.8527496591882
4.7621	2072.858225474616
4.7631	2072.863700251274
4.7641	2072.869173989543
4.7650999999999994	2072.8746466898037
4.7661	2072.8801183524342
4.7671	2072.885588977815
4.7681	2072.891058566327
4.7691	2072.8965271183483
4.7701	2072.901994634258
4.7711	2072.907461114435
4.7721	2072.912926559259
4.7730999999999995	2072.9183909691096
4.7741	2072.9238543443616
4.7751	2072.929316685395
4.7761	2072.9347779925884
4.7771	2072.94023826632
4.7781	2072.9456975069643
4.7791	2072.951155714901
4.7801	2072.9566128905067
4.7810999999999995	2072.962069034157
4.7821	2072.9675241462314
4.7831	2072.972978227103
4.7841	2072.9784312771494
4.7851	2072.9838832967453
4.7861	2072.989334286269
4.7871	2072.9947842460947
4.7881	2073.0002331765977
4.7890999999999995	2073.0056810781534
4.7901	2073.0111279511357
4.7911	2073.0165737959214
4.7921	2073.022018612882
4.7931	2073.0274624023946
4.7941	2073.032905164832
4.7951	2073.0383469005674
4.7961	2073.0437876099777
4.7970999999999995	2073.0492272934316
4.7981	2073.0546659513047
4.7991	2073.060103583972
4.8001	2073.0655401918007
4.8011	2073.07097577517
4.8021	2073.076410334449
4.8031	2073.0818438700085
4.8041	2073.0872763822244
4.8050999999999995	2073.0927078714626
4.8061	2073.0981383381013
4.8071	2073.103567782508
4.8081	2073.1089962050546
4.8091	2073.1144236061123
4.8101	2073.11984998605
4.8111	2073.125275345242
4.8121	2073.130699684055
4.8130999999999995	2073.13612300286
4.8141	2073.1415453020277
4.8151	2073.146966581928
4.8161	2073.152386842931
4.8171	2073.1578060854044
4.8181	2073.1632243097165
4.8191	2073.1686415162376
4.8201	2073.174057705337
4.8210999999999995	2073.1794728773802
4.8221	2073.1848870327394
4.8231	2073.19030017178
4.8241	2073.1957122948706
4.8251	2073.20112340238
4.8261	2073.206533494672
4.8271	2073.211942572118
4.8281	2073.2173506350846
4.8290999999999995	2073.2227576839337
4.8301	2073.228163719037
4.8311	2073.2335687407603
4.8321	2073.2389727494674
4.8331	2073.2443757455258
4.8341	2073.249777729303
4.8351	2073.255178701162
4.8361	2073.260578661467
4.8370999999999995	2073.2659776105866
4.8381	2073.271375548883
4.8391	2073.2767724767245
4.8401	2073.2821683944726
4.8411	2073.2875633024937
4.8421	2073.292957201148
4.8431	2073.2983500908035
4.8441	2073.3037419718235
4.8450999999999995	2073.3091328445685
4.8461	2073.314522709406
4.8471	2073.319911566696
4.8481	2073.3252994168042
4.8491	2073.330686260091
4.8501	2073.336072096918
4.8511	2073.341456927651
4.8521	2073.3468407526498
4.8530999999999995	2073.3522235722776
4.8541	2073.357605386895
4.8551	2073.3629861968648
4.8561	2073.3683660025454
4.8571	2073.373744804302
4.8581	2073.3791226024923
4.8591	2073.384499397479
4.8601	2073.3898751896218
4.8610999999999995	2073.3952499792813
4.8621	2073.400623766817
4.8631	2073.4059965525894
4.8641	2073.411368336959
4.8651	2073.416739120285
4.866099999999999	2073.422108902925
4.8671	2073.427477685239
4.8681	2073.4328454675874
4.8690999999999995	2073.4382122503275
4.8701	2073.4435780338194
4.8711	2073.4489428184174
4.8721	2073.4543066044844
4.8731	2073.4596693923763
4.874099999999999	2073.465031182451
4.8751	2073.4703919750664
4.8761	2073.475751770579
4.8770999999999995	2073.481110569347
4.8781	2073.4864683717265
4.8791	2073.491825178074
4.8801	2073.497180988747
4.8811	2073.5025358041025
4.882099999999999	2073.507889624493
4.8831	2073.5132424502804
4.8841	2073.518594281815
4.8850999999999996	2073.523945119456
4.8861	2073.5292949635573
4.8871	2073.534643814474
4.8881	2073.5399916725596
4.8891	2073.545338538173
4.8900999999999994	2073.5506844116658
4.8911	2073.5560292933924
4.8921	2073.561373183708
4.8931	2073.5667160829666
4.8941	2073.5720579915214
4.8951	2073.5773989097274
4.8961	2073.5827388379357
4.8971	2073.5880777765005
4.8980999999999995	2073.593415725776
4.8991	2073.598752686115
4.9001	2073.6040886578676
4.9011	2073.6094236413896
4.9021	2073.6147576370304
4.9031	2073.6200906451436
4.9041	2073.6254226660803
4.9051	2073.630753700194
4.9060999999999995	2073.636083747835
4.9071	2073.641412809355
4.9081	2073.6467408851026
4.9091	2073.652067975432
4.9101	2073.657394080693
4.9111	2073.6627192012365
4.9121	2073.6680433374113
4.9131	2073.6733664895683
4.9140999999999995	2073.678688658057
4.9151	2073.68400984323
4.9161	2073.6893300454326
4.9171	2073.694649265017
4.9181	2073.699967502332
4.9191	2073.7052847577265
4.9201	2073.7106010315483
4.9211	2073.7159163241467
4.9220999999999995	2073.7212306358715
4.9231	2073.726543967068
4.9241	2073.731856318089
4.9251	2073.7371676892762
4.9261	2073.7424780809815
4.9271	2073.747787493551
4.9281	2073.7530959273317
4.9291	2073.758403382672
4.9300999999999995	2073.763709859918
4.9311	2073.7690153594176
4.9321	2073.7743198815147
4.9331	2073.7796234265575
4.9341	2073.784925994892
4.9351	2073.790227586864
4.9361	2073.795528202819
4.9371	2073.8008278431034
4.9380999999999995	2073.8061265080614
4.9391	2073.8114241980393
4.9401	2073.816720913381
4.9411	2073.8220166544324
4.9421	2073.8273114215376
4.9431	2073.8326052150423
4.9441	2073.837898035289
4.9451	2073.843189882623
4.9460999999999995	2073.8484807573877
4.9471	2073.8537706599272
4.9481	2073.859059590583
4.9491	2073.8643475497006
4.9501	2073.8696345376234
4.9511	2073.8749205546933
4.9521	2073.8802056012523
4.9531	2073.885489677645
4.9540999999999995	2073.8907727842143
4.9551	2073.8960549212993
4.9561	2073.9013360892436
4.9571	2073.906616288391
4.9581	2073.9118955190797
4.9591	2073.9171737816537
4.9601	2073.9224510764534
4.9611	2073.9277274038195
4.9620999999999995	2073.933002764092
4.9631	2073.9382771576147
4.9641	2073.9435505847277
4.9651	2073.9488230457687
4.9661	2073.954094541079
4.9671	2073.959365071
4.9681	2073.9646346358695
4.9691	2073.9699032360277
4.9700999999999995	2073.975170871815
4.9711	2073.980437543571
4.9721	2073.985703251634
4.9731	2073.9909679963407
4.9741	2073.9962317780332
4.9751	2074.0014945970493
4.9761	2074.0067564537253
4.9771	2074.0120173484024
4.9780999999999995	2074.0172772814167
4.9791	2074.0225362531064
4.9801	2074.027794263807
4.9811	2074.033051313861
4.9821	2074.0383074036017
4.9831	2074.0435625333666
4.9841	2074.0488167034946
4.9851	2074.0540699143194
4.9860999999999995	2074.0593221661793
4.9871	2074.064573459409
4.9881	2074.069823794348
4.9891	2074.07507317133
4.9901	2074.0803215906913
4.9911	2074.0855690527674
4.9921	2074.0908155578936
4.9931	2074.096061106406
4.9940999999999995	2074.101305698637
4.9951	2074.106549334925
4.9961	2074.1117920156025
4.9971	2074.1170337410063
4.9981	2074.1222745114665
4.999099999999999	2074.1275143273224
5.0001	2074.132753188905
5.0011	2074.1379910965475
5.0020999999999995	2074.143228050586
5.0031	2074.1484640513527
5.0041	2074.15369909918
5.0051	2074.1589331944024
5.0061	2074.1641663373503
5.007099999999999	2074.1693985283623
5.0081	2074.1746297677646
5.0091	2074.179860055894
5.0100999999999996	2074.185089393077
5.0111	2074.1903177796526
5.0121	2074.195545215949
5.0131	2074.200771702298
5.0141	2074.2059972390325
5.0150999999999994	2074.2112218264815
5.0161	2074.2164454649783
5.0171	2074.221668154852
5.0181	2074.2268898964367
5.0191	2074.2321106900577
5.0201	2074.2373305360497
5.0211	2074.2425494347412
5.0221	2074.2477673864637
5.0230999999999995	2074.2529843915463
5.0241	2074.2582004503174
5.0251	2074.2634155631085
5.0261	2074.268629730249
5.0271	2074.2738429520673
5.0281	2074.2790552288916
5.0291	2074.2842665610506
5.0301	2074.2894769488757
5.0310999999999995	2074.2946863926923
5.0321	2074.2998948928316
5.0331	2074.3051024496194
5.0341	2074.3103090633854
5.0351	2074.315514734455
5.0361	2074.3207194631577
5.0371	2074.325923249822
5.0381	2074.331126094772
5.0390999999999995	2074.3363279983378
5.0401	2074.3415289608442
5.0411	2074.346728982619
5.0421	2074.35192806399
5.0431	2074.3571262052797
5.0441	2074.3623234068186
5.0451	2074.3675196689287
5.0461	2074.37271499194
5.0470999999999995	2074.377909376176
5.0481	2074.3831028219633
5.0491	2074.3882953296256
5.0501	2074.3934868994884
5.0511	2074.398677531879
5.0521	2074.403867227119
5.0531	2074.409055985535
5.0541	2074.4142438074514
5.0550999999999995	2074.419430693192
5.0561	2074.4246166430817
5.0571	2074.429801657443
5.0581	2074.4349857366014
5.0591	2074.44016888088
5.0601	2074.445351090602
5.0611	2074.4505323660887
5.0621	2074.455712707668
5.0630999999999995	2074.4608921156596
5.0641	2074.466070590385
5.0651	2074.471248132171
5.0661	2074.476424741335
5.0671	2074.481600418204
5.0681	2074.4867751630964
5.0691	2074.491948976337
5.0701	2074.497121858246
5.0710999999999995	2074.5022938091442
5.0721	2074.507464829355
5.0731	2074.5126349191987
5.0741	2074.517804078995
5.0751	2074.5229723090674
5.0761	2074.5281396097357
5.0771	2074.533305981319
5.0781	2074.538471424138
5.0790999999999995	2074.5436359385153
5.0801	2074.548799524769
5.0811	2074.55396218322
5.0821	2074.559123914186
5.0831	2074.5642847179893
5.0841	2074.5694445949457
5.0851	2074.574603545378
5.0861	2074.5797615696038
5.0870999999999995	2074.584918667942
5.0881	2074.5900748407107
5.0891	2074.5952300882295
5.0901	2074.600384410816
5.0911	2074.6055378087885
5.0921	2074.6106902824654
5.0931	2074.6158418321643
5.0941	2074.6209924582035
5.0950999999999995	2074.626142160899
5.0961	2074.63129094057
5.0971	2074.636438797533
5.0981	2074.6415857321035
5.0991	2074.6467317446004
5.1001	2074.6518768353385
5.1011	2074.6570210046375
5.1021	2074.6621642528107
5.1030999999999995	2074.667306580176
5.1041	2074.6724479870472
5.1051	2074.6775884737435
5.1061	2074.682728040578
5.1071	2074.6878666878674
5.1081	2074.6930044159258
5.1091	2074.6981412250702
5.1101	2074.703277115614
5.1110999999999995	2074.7084120878726
5.1121	2074.713546142163
5.1131	2074.718679278795
5.1141	2074.723811498086
5.1151	2074.728942800351
5.1161	2074.7340731859026
5.1171	2074.7392026550538
5.1181	2074.7443312081195
5.1190999999999995	2074.7494588454138
5.1201	2074.7545855672493
5.1211	2074.7597113739394
5.1221	2074.764836265797
5.1231	2074.769960243134
5.124099999999999	2074.7750833062655
5.1251	2074.780205455502
5.1261	2074.7853266911566
5.1270999999999995	2074.7904470135427
5.1281	2074.7955664229694
5.1291	2074.800684919752
5.1301	2074.8058025041987
5.1311	2074.8109191766257
5.132099999999999	2074.8160349373393
5.1331	2074.821149786656
5.1341	2074.8262637248795
5.1350999999999996	2074.8313767523296
5.1361	2074.8364888693104
5.1371	2074.8416000761367
5.1381	2074.8467103731164
5.1391	2074.8518197605586
5.1400999999999994	2074.856928238777
5.1411	2074.8620358080807
5.1421	2074.8671424687777
5.1431	2074.8722482211783
5.1441	2074.8773530655917
5.1451	2074.8824570023285
5.1461	2074.887560031698
5.1471	2074.892662154006
5.1480999999999995	2074.897763369566
5.1491	2074.9028636786834
5.1501	2074.907963081666
5.1511	2074.9130615788267
5.1521	2074.9181591704687
5.1531	2074.9232558569015
5.1541	2074.928351638434
5.1551	2074.933446515374
5.1560999999999995	2074.9385404880263
5.1571	2074.943633556703
5.1581	2074.9487257217074
5.1591	2074.9538169833477
5.1601	2074.9589073419315
5.1611	2074.9639967977646
5.1621	2074.9690853511534
5.1631	2074.9741730024066
5.1640999999999995	2074.9792597518267
5.1651	2074.984345599723
5.1661	2074.989430546399
5.1671	2074.994514592163
5.1681	2074.99959773732
5.1691	2075.004679982173
5.1701	2075.0097613270295
5.1711	2075.0148417721953
5.1720999999999995	2075.0199213179735
5.1731	2075.0249999646694
5.1741	2075.030077712589
5.1751	2075.035154562035
5.1761	2075.0402305133152
5.1771	2075.045305566728
5.1781	2075.050379722582
5.1791	2075.0554529811807
5.1800999999999995	2075.060525342825
5.1811	2075.0655968078217
5.1821	2075.070667376474
5.1831	2075.075737049081
5.1841	2075.0808058259504
5.1851	2075.085873707383
5.1861	2075.0909406936826
5.1871	2075.096006785152
5.1880999999999995	2075.1010719820924
5.1891	2075.106136284807
5.1901	2075.111199693598
5.1911	2075.1162622087663
5.1921	2075.121323830615
5.1931	2075.1263845594444
5.1941	2075.1314443955584
5.1951	2075.136503339257
5.1960999999999995	2075.1415613908407
5.1971	2075.146618550612
5.1981	2075.1516748188697
5.1991	2075.1567301959176
5.2001	2075.1617846820536
5.2011	2075.166838277579
5.2021	2075.171890982795
5.2031	2075.176942798001
5.2040999999999995	2075.1819937234977
5.2051	2075.1870437595826
5.2061	2075.192092906558
5.2071	2075.197141164723
5.2081	2075.202188534375
5.2091	2075.207235015815
5.2101	2075.2122806093425
5.2111	2075.2173253152546
5.2120999999999995	2075.2223691338513
5.2131	2075.227412065431
5.2141	2075.2324541102917
5.2151	2075.2374952687337
5.2161	2075.2425355410514
5.2171	2075.2475749275454
5.2181	2075.252613428514
5.2191	2075.2576510442514
5.2200999999999995	2075.262687775059
5.2211	2075.2677236212335
5.2221	2075.2727585830703
5.2231	2075.2777926608687
5.2241	2075.282825854924
5.2251	2075.2878581655323
5.2261	2075.2928895929917
5.2271	2075.297920137599
5.2280999999999995	2075.3029497996495
5.2291	2075.30797857944
5.2301	2075.3130064772654
5.2311	2075.3180334934223
5.2321	2075.3230596282065
5.2331	2075.3280848819127
5.2341	2075.333109254838
5.2351	2075.338132747276
5.2360999999999995	2075.3431553595224
5.2371	2075.3481770918734
5.2381	2075.3531979446216
5.2391	2075.3582179180617
5.2401	2075.3632370124906
5.2411	2075.3682552282
5.2421	2075.3732725654845
5.2431	2075.3782890246407
5.2440999999999995	2075.383304605961
5.2451	2075.3883193097367
5.2461	2075.3933331362637
5.2471	2075.398346085835
5.2481	2075.4033581587446
5.249099999999999	2075.408369355285
5.2501	2075.41337967575
5.2511	2075.4183891204298
5.2520999999999995	2075.42339768962
5.2531	2075.4284053836113
5.2541	2075.4334122026985
5.2551	2075.4384181471714
5.2561	2075.443423217322
5.257099999999999	2075.448427413444
5.2581	2075.453430735829
5.2591	2075.4584331847664
5.2600999999999996	2075.4634347605506
5.2611	2075.468435463471
5.2621	2075.4734352938203
5.2631	2075.478434251887
5.2641	2075.483432337963
5.2650999999999994	2075.4884295523416
5.2661	2075.4934258953103
5.2671	2075.4984213671623
5.2681	2075.5034159681845
5.2691	2075.5084096986707
5.2701	2075.513402558907
5.2711	2075.518394549187
5.2721	2075.5233856697987
5.2730999999999995	2075.5283759210315
5.2741	2075.5333653031735
5.2751	2075.538353816517
5.2761	2075.5433414613503
5.2771	2075.5483282379605
5.2781	2075.553314146638
5.2791	2075.558299187671
5.2801	2075.5632833613486
5.2810999999999995	2075.5682666679595
5.2821	2075.5732491077906
5.2831	2075.5782306811298
5.2841	2075.583211388267
5.2851	2075.5881912294885
5.2861	2075.5931702050816
5.2871	2075.598148315335
5.2881	2075.603125560537
5.2890999999999995	2075.6081019409717
5.2901	2075.613077456929
5.2911	2075.6180521086944
5.2921	2075.6230258965547
5.2931	2075.627998820798
5.2941	2075.6329708817098
5.2951	2075.637942079575
5.2961	2075.6429124146825
5.2970999999999995	2075.6478818873156
5.2981	2075.6528504977628
5.2991	2075.6578182463077
5.3001	2075.6627851332387
5.3011	2075.667751158838
5.3021	2075.6727163233923
5.3031	2075.677680627188
5.3041	2075.6826440705095
5.3050999999999995	2075.6876066536406
5.3061	2075.6925683768663
5.3071	2075.697529240472
5.3081	2075.7024892447416
5.3091	2075.7074483899605
5.3101	2075.712406676412
5.3111	2075.71736410438
5.3121	2075.72232067415
5.3130999999999995	2075.727276386003
5.3141	2075.732231240224
5.3151	2075.737185237097
5.3161	2075.742138376905
5.3171	2075.7470906599297
5.3181	2075.7520420864566
5.3191	2075.7569926567685
5.3201	2075.761942371146
5.3210999999999995	2075.766891229872
5.3221	2075.7718392332304
5.3231	2075.776786381503
5.3241	2075.781732674973
5.3251	2075.7866781139205
5.3261	2075.79162269863
5.3271	2075.7965664293793
5.3281	2075.8015093064523
5.3290999999999995	2075.8064513301306
5.3301	2075.811392500697
5.3311	2075.816332818429
5.3321	2075.821272283612
5.3331	2075.826210896524
5.3341	2075.8311486574457
5.3351	2075.836085566659
5.3361	2075.841021624444
5.3370999999999995	2075.84595683108
5.3381	2075.85089118685
5.3391	2075.8558246920297
5.3401	2075.8607573469035
5.3411	2075.865689151749
5.3421	2075.870620106845
5.3431	2075.875550212472
5.3441	2075.8804794689117
5.3450999999999995	2075.8854078764393
5.3461	2075.8903354353356
5.3471	2075.895262145881
5.3481	2075.9001880083515
5.3491	2075.9051130230273
5.3501	2075.910037190187
5.3511	2075.914960510109
5.3521	2075.919882983071
5.3530999999999995	2075.924804609351
5.3541	2075.9297253892287
5.3551	2075.9346453229805
5.3561	2075.9395644108836
5.3571	2075.9444826532176
5.3581	2075.9494000502586
5.3591	2075.954316602282
5.3601	2075.9592323095676
5.3610999999999995	2075.964147172392
5.3621	2075.9690611910314
5.3631	2075.973974365762
5.3641	2075.978886696861
5.3651	2075.983798184606
5.3661	2075.988708829272
5.3671	2075.993618631135
5.3681	2075.998527590473
5.3690999999999995	2076.003435707559
5.3701	2076.0083429826695
5.3711	2076.013249416083
5.3721	2076.0181550080715
5.3731	2076.02305975891
5.3741	2076.027963668878
5.3751	2076.0328667382455
5.3761	2076.037768967293
5.3770999999999995	2076.0426703562894
5.3781	2076.047570905512
5.3791	2076.0524706152364
5.3801	2076.0573694857376
5.3811	2076.0622675172845
5.382099999999999	2076.067164710157
5.3831	2076.0720610646263
5.3841	2076.076956580967
5.3850999999999996	2076.0818512594533
5.3861	2076.0867451003583
5.3871	2076.091638103957
5.3881	2076.0965302705176
5.3891	2076.101421600318
5.3900999999999994	2076.106312093629
5.3911	2076.1112017507276
5.3921	2076.116090571881
5.3931	2076.1209785573637
5.3941	2076.125865707449
5.3951	2076.1307520224104
5.3961	2076.135637502518
5.3971	2076.140522148044
5.3980999999999995	2076.145405959261
5.3991	2076.150288936441
5.4001	2076.1551710798544
5.4011	2076.1600523897737
5.4021	2076.164932866472
5.4031	2076.1698125102166
5.4041	2076.174691321282
5.4051	2076.179569299937
5.4060999999999995	2076.184446446455
5.4071	2076.1893227611054
5.4081	2076.194198244157
5.4091	2076.1990728958826
5.4101	2076.2039467165523
5.4111	2076.2088197064354
5.4121	2076.213691865803
5.4131	2076.2185631949233
5.4140999999999995	2076.2234336940687
5.4151	2076.2283033635063
5.4161	2076.233172203508
5.4171	2076.23804021434
5.4181	2076.242907396274
5.4191	2076.247773749579
5.4201	2076.2526392745235
5.4211	2076.257503971376
5.4220999999999995	2076.262367840406
5.4231	2076.2672308818824
5.4241	2076.272093096072
5.4251	2076.2769544832454
5.4261	2076.2818150436683
5.4271	2076.28667477761
5.4281	2076.2915336853384
5.4291	2076.2963917671223
5.4300999999999995	2076.3012490232277
5.4311	2076.3061054539226
5.4321	2076.310961059476
5.4331	2076.315815840153
5.4341	2076.320669796221
5.4351	2076.3255229279484
5.4361	2076.3303752356
5.4371	2076.335226719444
5.4380999999999995	2076.340077379749
5.4391	2076.3449272167773
5.4401	2076.349776230798
5.4411	2076.3546244220765
5.4421	2076.3594717908777
5.4431	2076.36431833747
5.4441	2076.369164062119
5.4451	2076.374008965088
5.4460999999999995	2076.3788530466445
5.4471	2076.383696307054
5.4481	2076.3885387465803
5.4491	2076.3933803654895
5.4501	2076.3982211640473
5.4511	2076.4030611425164
5.4521	2076.4079003011652
5.4531	2076.412738640256
5.4540999999999995	2076.4175761600536
5.4551	2076.4224128608216
5.4561	2076.4272487428257
5.4571	2076.4320838063295
5.4581	2076.436918051597
5.4591	2076.4417514788925
5.4601	2076.4465840884777
5.4611	2076.451415880619
5.4620999999999995	2076.456246855578
5.4631	2076.4610770136183
5.4641	2076.465906355006
5.4651	2076.470734880001
5.4661	2076.4755625888656
5.4671	2076.480389481865
5.4681	2076.4852155592603
5.4691	2076.490040821316
5.4700999999999995	2076.494865268292
5.4711	2076.4996889004547
5.4721	2076.5045117180603
5.4731	2076.509333721376
5.4741	2076.51415491066
5.4751	2076.518975286179
5.4761	2076.523794848189
5.4771	2076.528613596955
5.4780999999999995	2076.5334315327377
5.4791	2076.538248655798
5.4801	2076.5430649664
5.4811	2076.5478804648
5.4821	2076.5526951512597
5.4831	2076.5575090260445
5.4841	2076.5623220894113
5.4851	2076.56713434162
5.4860999999999995	2076.571945782933
5.4871	2076.5767564136086
5.4881	2076.5815662339096
5.4891	2076.586375244094
5.4901	2076.5911834444223
5.4911	2076.595990835156
5.4921	2076.6007974165514
5.4931	2076.6056031888693
5.4940999999999995	2076.6104081523704
5.4951	2076.615212307312
5.4961	2076.6200156539553
5.4971	2076.6248181925585
5.4981	2076.6296199233802
5.4991	2076.6344208466794
5.5001	2076.6392209627143
5.5011	2076.644020271743
5.5020999999999995	2076.648818774025
5.5031	2076.65361646982
5.5041	2076.658413359383
5.5051	2076.6632094429724
5.5061	2076.6680047208483
5.507099999999999	2076.6727991932667
5.5081	2076.677592860485
5.5091	2076.6823857227632
5.5100999999999996	2076.687177780356
5.5111	2076.6919690335208
5.5121	2076.6967594825164
5.5131	2076.7015491275984
5.5141	2076.7063379690253
5.5150999999999994	2076.711126007052
5.5161	2076.715913241937
5.5171	2076.720699673934
5.5181	2076.725485303302
5.5191	2076.730270130296
5.5201	2076.735054155173
5.5211	2076.739837378188
5.5221	2076.7446197995982
5.5230999999999995	2076.749401419657
5.5241	2076.7541822386233
5.5251	2076.7589622567507
5.5261	2076.7637414742953
5.5271	2076.76851989151
5.5281	2076.7732975086533
5.5291	2076.7780743259777
5.5301	2076.7828503437413
5.5310999999999995	2076.7876255621954
5.5321	2076.792399981596
5.5331	2076.7971736021987
5.5341	2076.801946424255
5.5351	2076.806718448022
5.5361	2076.811489673753
5.5371	2076.816260101702
5.5381	2076.8210297321234
5.5390999999999995	2076.825798565269
5.5401	2076.8305666013944
5.5411	2076.835333840754
5.5421	2076.840100283598
5.5431	2076.844865930184
5.5441	2076.84963078076
5.5451	2076.854394835584
5.5461	2076.8591580949073
5.5470999999999995	2076.8639205589793
5.5481	2076.8686822280574
5.5491	2076.8734431023913
5.5501	2076.878203182235
5.5511	2076.8829624678424
5.5521	2076.8877209594607
5.5531	2076.892478657346
5.5541	2076.8972355617493
5.5550999999999995	2076.9019916729226
5.5561	2076.9067469911165
5.5571	2076.911501516585
5.5581	2076.9162552495764
5.5591	2076.9210081903443
5.5601	2076.9257603391393
5.5611	2076.930511696212
5.5621	2076.9352622618144
5.5630999999999995	2076.940012036197
5.5641	2076.9447610196107
5.5651	2076.9495092123057
5.5661	2076.954256614532
5.5671	2076.9590032265414
5.5681	2076.9637490485825
5.5691	2076.9684940809075
5.5701	2076.9732383237642
5.5710999999999995	2076.9779817774047
5.5721	2076.9827244420767
5.5731	2076.9874663180326
5.5741	2076.992207405519
5.5751	2076.9969477047857
5.5761	2077.0016872160836
5.5771	2077.0064259396627
5.5781	2077.01116387577
5.5790999999999995	2077.015901024655
5.5801	2077.020637386565
5.5811	2077.0253729617502
5.5821	2077.03010775046
5.5831	2077.034841752942
5.5841	2077.039574969445
5.5851	2077.0443074002164
5.5861	2077.049039045505
5.5870999999999995	2077.0537699055585
5.5881	2077.058499980625
5.5891	2077.0632292709524
5.5901	2077.0679577767874
5.5911	2077.0726854983786
5.5921	2077.0774124359737
5.5931	2077.082138589818
5.5941	2077.0868639601604
5.5950999999999995	2077.0915885472473
5.5961	2077.096312351327
5.5971	2077.1010353726433
5.5981	2077.1057576114467
5.5991	2077.1104790679797
5.6001	2077.1151997424927
5.6011	2077.1199196352304
5.6021	2077.1246387464375
5.6030999999999995	2077.1293570763614
5.6041	2077.134074625249
5.6051	2077.1387913933454
5.6061	2077.1435073808952
5.6071	2077.1482225881464
5.6081	2077.152937015343
5.6091	2077.1576506627307
5.6101	2077.162363530553
5.6110999999999995	2077.1670756190592
5.6121	2077.1717869284903
5.6131	2077.176497459093
5.6141	2077.1812072111134
5.6151	2077.185916184793
5.6161	2077.190624380378
5.6171	2077.1953317981142
5.6181	2077.200038438245
5.6190999999999995	2077.2047443010133
5.6201	2077.2094493866653
5.6211	2077.2141536954427
5.6221	2077.2188572275923
5.6231	2077.2235599833557
5.6241	2077.2282619629773
5.6251	2077.2329631667
5.6261	2077.2376635947676
5.6270999999999995	2077.2423632474242
5.6281	2077.2470621249126
5.6291	2077.2517602274743
5.6301	2077.256457555355
5.6311	2077.261154108795
5.632099999999999	2077.2658498880382
5.6331	2077.270544893328
5.6341	2077.275239124904
5.6350999999999996	2077.2799325830133
5.6361	2077.2846252678924
5.6371	2077.289317179789
5.6381	2077.2940083189415
5.6391	2077.2986986855935
5.6400999999999994	2077.3033882799873
5.6411	2077.3080771023624
5.6421	2077.312765152961
5.6431	2077.3174524320257
5.6441	2077.3221389397977
5.6451	2077.3268246765174
5.6461	2077.331509642426
5.6471	2077.336193837766
5.6480999999999995	2077.340877262776
5.6491	2077.3455599176987
5.6501	2077.3502418027733
5.6511	2077.354922918242
5.6521	2077.359603264343
5.6531	2077.3642828413185
5.6541	2077.3689616494084
5.6551	2077.3736396888507
5.6560999999999995	2077.378316959889
5.6571	2077.3829934627615
5.6581	2077.3876691977075
5.6591	2077.3923441649667
5.6601	2077.397018364779
5.6611	2077.4016917973836
5.6621	2077.4063644630196
5.6631	2077.411036361926
5.6640999999999995	2077.415707494343
5.6651	2077.4203778605097
5.6661	2077.4250474606647
5.6671	2077.4297162950443
5.6681	2077.43438436389
5.6691	2077.439051667439
5.6701	2077.4437182059287
5.6711	2077.4483839796003
5.6720999999999995	2077.4530489886897
5.6731	2077.457713233436
5.6741	2077.462376714077
5.6751	2077.46703943085
5.6761	2077.4717013839936
5.6771	2077.4763625737446
5.6781	2077.4810230003404
5.6791	2077.4856826640207
5.6800999999999995	2077.4903415650174
5.6811	2077.4949997035737
5.6821	2077.4996570799226
5.6831	2077.5043136943036
5.6841	2077.5089695469524
5.6851	2077.513624638106
5.6861	2077.518278968
5.6871	2077.5229325368705
5.6880999999999995	2077.527585344957
5.6891	2077.5322373924932
5.6901	2077.536888679716
5.6911	2077.5415392068617
5.6921	2077.546188974164
5.6931	2077.5508379818634
5.6941	2077.555486230191
5.6951	2077.560133719385
5.6960999999999995	2077.56478044968
5.6971	2077.5694264213103
5.6981	2077.5740716345135
5.6991	2077.5787160895243
5.7001	2077.5833597865762
5.7011	2077.588002725906
5.7021	2077.592644907746
5.7031	2077.5972863323327
5.7040999999999995	2077.601926999901
5.7051	2077.6065669106865
5.7061	2077.6112060649198
5.7071	2077.615844462838
5.7081	2077.6204821046754
5.7091	2077.6251189906648
5.7101	2077.62975512104
5.7111	2077.6343904960377
5.7120999999999995	2077.639025115888
5.7131	2077.6436589808245
5.7141	2077.6482920910853
5.7151	2077.6529244468993
5.7161	2077.657556048502
5.7171	2077.662186896124
5.7181	2077.6668169900017
5.7191	2077.6714463303665
5.7200999999999995	2077.676074917451
5.7211	2077.6807027514897
5.7221	2077.685329832712
5.7231	2077.689956161353
5.7241	2077.694581737644
5.7251	2077.699206561819
5.7261	2077.7038306341074
5.7271	2077.7084539547427
5.7280999999999995	2077.7130765239576
5.7291	2077.7176983419854
5.7301	2077.7223194090534
5.7311	2077.7269397253954
5.7321	2077.731559291246
5.7331	2077.7361781068325
5.7341	2077.740796172386
5.7351	2077.7454134881423
5.7360999999999995	2077.7500300543293
5.7371	2077.754645871177
5.7381	2077.7592609389176
5.7391	2077.763875257783
5.7401	2077.7684888280032
5.7411	2077.7731016498083
5.7421	2077.7777137234284
5.7431	2077.782325049094
5.7440999999999995	2077.7869356270367
5.7451	2077.791545457486
5.7461	2077.7961545406706
5.7471	2077.8007628768232
5.7481	2077.805370466171
5.7491	2077.8099773089452
5.7501	2077.8145834053767
5.7511	2077.8191887556904
5.7520999999999995	2077.8237933601204
5.7531	2077.8283972188938
5.7541	2077.83300033224
5.7551	2077.837602700388
5.7561	2077.842204323568
5.7571	2077.846805202008
5.7581	2077.8514053359363
5.7591	2077.8560047255814
5.7600999999999996	2077.8606033711735
5.7611	2077.865201272938
5.7621	2077.869798431109
5.7631	2077.8743948459096
5.7641	2077.8789905175686
5.7650999999999994	2077.883585446314
5.7661	2077.8881796323763
5.7671	2077.89277307598
5.7681	2077.8973657773554
5.7691	2077.901957736729
5.7701	2077.906548954329
5.7711	2077.9111394303804
5.7721	2077.9157291651127
5.7730999999999995	2077.920318158754
5.7741	2077.92490641153
5.7751	2077.9294939236665
5.7761	2077.9340806953924
5.7771	2077.9386667269328
5.7781	2077.943252018515
5.7791	2077.9478365703662
5.7801	2077.952420382714
5.7810999999999995	2077.9570034557814
5.7821	2077.9615857897966
5.7831	2077.966167384986
5.7841	2077.9707482415747
5.7851	2077.9753283597897
5.7861	2077.9799077398557
5.7871	2077.9844863819985
5.7881	2077.9890642864434
5.7890999999999995	2077.993641453418
5.7901	2077.998217883148
5.7911	2078.002793575855
5.7921	2078.0073685317657
5.7931	2078.011942751107
5.7941	2078.0165162341023
5.7951	2078.0210889809755
5.7961	2078.025660991955
5.7970999999999995	2078.030232267261
5.7981	2078.034802807121
5.7991	2078.0393726117586
5.8001	2078.0439416813997
5.8011	2078.0485100162664
5.8021	2078.0530776165842
5.8031	2078.057644482575
5.8041	2078.062210614465
5.8050999999999995	2078.0667760124784
5.8061	2078.071340676836
5.8071	2078.075904607765
5.8081	2078.0804678054856
5.8091	2078.0850302702247
5.8101	2078.089592002202
5.8111	2078.094153001645
5.8121	2078.0987132687733
5.8130999999999995	2078.1032728038103
5.8141	2078.10783160698
5.8151	2078.1123896785066
5.8161	2078.11694701861
5.8171	2078.121503627514
5.8181	2078.126059505439
5.8191	2078.130614652612
5.8201	2078.135169069252
5.8210999999999995	2078.139722755583
5.8221	2078.1442757118252
5.8231	2078.1488279382006
5.8241	2078.153379434932
5.8251	2078.1579302022433
5.8261	2078.162480240352
5.8271	2078.167029549483
5.8281	2078.1715781298567
5.8290999999999995	2078.1761259816935
5.8301	2078.180673105215
5.8311	2078.1852195006445
5.8321	2078.189765168202
5.8331	2078.194310108106
5.8341	2078.1988543205807
5.8351	2078.2033978058453
5.8361	2078.2079405641207
5.8370999999999995	2078.212482595627
5.8381	2078.217023900587
5.8391	2078.221564479217
5.8401	2078.226104331742
5.8411	2078.230643458378
5.8421	2078.235181859348
5.8431	2078.2397195348703
5.8441	2078.2442564851654
5.8450999999999995	2078.248792710452
5.8461	2078.253328210951
5.8471	2078.257862986884
5.8481	2078.2623970384657
5.8491	2078.2669303659195
5.8501	2078.2714629694624
5.8511	2078.2759948493135
5.8521	2078.280526005695
5.8530999999999995	2078.285056438821
5.8541	2078.2895861489146
5.8551	2078.294115136193
5.8561	2078.2986434008744
5.8571	2078.3031709431766
5.8581	2078.30769776332
5.8591	2078.3122238615233
5.8601	2078.3167492380026
5.8610999999999995	2078.3212738929774
5.8621	2078.3257978266647
5.8631	2078.330321039285
5.8641	2078.334843531053
5.8651	2078.3393653021885
5.8661	2078.3438863529095
5.8671	2078.3484066834308
5.8681	2078.3529262939733
5.8690999999999995	2078.3574451847526
5.8701	2078.361963355985
5.8711	2078.3664808078897
5.8721	2078.3709975406837
5.8731	2078.3755135545816
5.8741	2078.3800288498023
5.8751	2078.384543426564
5.8761	2078.38905728508
5.8770999999999995	2078.3935704255696
5.8781	2078.398082848247
5.8791	2078.4025945533313
5.8801	2078.4071055410363
5.8811	2078.411615811578
5.8821	2078.416125365177
5.8831	2078.4206342020425
5.8841	2078.4251423223964
5.8850999999999996	2078.42964972645
5.8861	2078.4341564144215
5.8871	2078.4386623865266
5.8881	2078.44316764298
5.8891	2078.447672183997
5.8900999999999994	2078.4521760097923
5.8911	2078.4566791205843
5.8921	2078.461181516585
5.8931	2078.4656831980096
5.8941	2078.470184165072
5.8951	2078.4746844179917
5.8961	2078.47918395698
5.8971	2078.4836827822505
5.8980999999999995	2078.48818089402
5.8991	2078.4926782925018
5.9001	2078.4971749779106
5.9011	2078.50167095046
5.9021	2078.506166210366
5.9031	2078.510660757841
5.9041	2078.5151545930994
5.9051	2078.5196477163536
5.9060999999999995	2078.5241401278195
5.9071	2078.5286318277113
5.9081	2078.53312281624
5.9091	2078.5376130936193
5.9101	2078.5421026600648
5.9111	2078.5465915157884
5.9121	2078.5510796610038
5.9131	2078.5555670959234
5.9140999999999995	2078.5600538207595
5.9151	2078.5645398357274
5.9161	2078.569025141038
5.9171	2078.5735097369047
5.9181	2078.577993623539
5.9191	2078.582476801154
5.9201	2078.5869592699623
5.9211	2078.5914410301766
5.9220999999999995	2078.5959220820096
5.9231	2078.600402425672
5.9241	2078.604882061376
5.9251	2078.6093609893337
5.9261	2078.6138392097573
5.9271	2078.618316722859
5.9281	2078.622793528849
5.9291	2078.6272696279398
5.9300999999999995	2078.631745020343
5.9311	2078.6362197062704
5.9321	2078.6406936859307
5.9331	2078.6451669595376
5.9341	2078.649639527303
5.9351	2078.6541113894345
5.9361	2078.6585825461448
5.9371	2078.663052997645
5.9380999999999995	2078.6675227441447
5.9391	2078.671991785856
5.9401	2078.676460122989
5.9411	2078.6809277557536
5.9421	2078.6853946843603
5.9431	2078.689860909018
5.9441	2078.694326429939
5.9451	2078.6987912473314
5.9460999999999995	2078.7032553614076
5.9471	2078.7077187723758
5.9481	2078.7121814804455
5.9491	2078.7166434858264
5.9501	2078.7211047887276
5.9511	2078.725565389361
5.9521	2078.730025287932
5.9531	2078.734484484655
5.9540999999999995	2078.738942979735
5.9551	2078.7434007733827
5.9561	2078.747857865805
5.9571	2078.752314257215
5.9581	2078.756769947818
5.9591	2078.7612249378235
5.9601	2078.765679227441
5.9611	2078.7701328168782
5.9620999999999995	2078.7745857063433
5.9631	2078.7790378960462
5.9641	2078.783489386192
5.9651	2078.7879401769924
5.9661	2078.792390268655
5.9671	2078.796839661385
5.9681	2078.801288355392
5.9691	2078.8057363508838
5.9700999999999995	2078.8101836480682
5.9711	2078.814630247152
5.9721	2078.819076148344
5.9731	2078.8235213518506
5.9741	2078.82796585788
5.9751	2078.832409666636
5.9761	2078.83685277833
5.9771	2078.8412951931696
5.9780999999999995	2078.8457369113576
5.9791	2078.850177933104
5.9801	2078.8546182586124
5.9811	2078.859057888093
5.9821	2078.8634968217502
5.9831	2078.8679350597913
5.9841	2078.8723726024227
5.9851	2078.876809449851
5.9860999999999995	2078.8812456022824
5.9871	2078.8856810599204
5.9881	2078.8901158229737
5.9891	2078.8945498916473
5.9901	2078.8989832661487
5.9911	2078.903415946681
5.9921	2078.907847933453
5.9931	2078.9122792266676
5.9940999999999995	2078.916709826529
5.9951	2078.921139733247
5.9961	2078.9255689470224
5.9971	2078.9299974680653
5.9981	2078.9344252965752
5.9991	2078.938852432762
6.0001	2078.943278876826
6.0011	2078.9477046289767
6.0020999999999995	2078.952129689416
6.0031	2078.9565540583467
6.0041	2078.960977735979
6.0051	2078.9654007225126
6.0061	2078.9698230181543
6.0071	2078.9742446231066
6.0081	2078.978665537576
6.0091	2078.9830857617635
6.0100999999999996	2078.9875052958755
6.0111	2078.9919241401153
6.0121	2078.9963422946867
6.0131	2079.0007597597937
6.0141	2079.0051765356384
6.0151	2079.0095926224244
6.0161	2079.0140080203587
6.0171	2079.0184227296413
6.0181	2079.0228367504756
6.0191	2079.0272500830656
6.0201	2079.0316627276156
6.0211	2079.0360746843276
6.0221	2079.040485953403
6.0230999999999995	2079.0448965350465
6.0241	2079.0493064294596
6.0251	2079.053715636846
6.0261	2079.058124157408
6.0271	2079.0625319913474
6.0281	2079.0669391388683
6.0291	2079.071345600169
6.0301	2079.075751375456
6.0310999999999995	2079.0801564649314
6.0321	2079.0845608687937
6.0331	2079.088964587248
6.0341	2079.093367620493
6.0351	2079.097769968734
6.0361	2079.102171632171
6.0371	2079.106572611005
6.0381	2079.1109729054388
6.0390999999999995	2079.1153725156723
6.0401	2079.1197714419077
6.0411	2079.124169684345
6.0421	2079.1285672431886
6.0431	2079.1329641186367
6.0441	2079.13736031089
6.0451	2079.141755820151
6.0461	2079.146150646619
6.0470999999999995	2079.150544790494
6.0481	2079.1549382519797
6.0491	2079.1593310312755
6.0501	2079.1637231285804
6.0511	2079.1681145440957
6.0521	2079.172505278021
6.0531	2079.1768953305577
6.0541	2079.181284701903
6.0550999999999995	2079.1856733922596
6.0561	2079.1900614018286
6.0571	2079.194448730805
6.0581	2079.198835379392
6.0591	2079.20322134779
6.0601	2079.2076066361956
6.0611	2079.2119912448115
6.0621	2079.2163751738335
6.0630999999999995	2079.2207584234616
6.0641	2079.2251409938995
6.0651	2079.229522885341
6.0661	2079.2339040979864
6.0671	2079.238284632035
6.0681	2079.2426644876864
6.0691	2079.2470436651392
6.0701	2079.251422164591
6.0710999999999995	2079.2557999862397
6.0721	2079.260177130286
6.0731	2079.2645535969273
6.0741	2079.2689293863623
6.0751	2079.2733044987885
6.0761	2079.277678934404
6.0771	2079.282052693406
6.0781	2079.286425775995
6.0790999999999995	2079.2907981823664
6.0801	2079.2951699127193
6.0811	2079.2995409672512
6.0821	2079.303911346159
6.0831	2079.308281049642
6.0841	2079.312650077895
6.0851	2079.317018431117
6.0861	2079.3213861095073
6.0870999999999995	2079.3257531132585
6.0881	2079.3301194425694
6.0891	2079.334485097638
6.0901	2079.3388500786627
6.0911	2079.3432143858363
6.0921	2079.3475780193585
6.0931	2079.3519409794253
6.0941	2079.3563032662323
6.0950999999999995	2079.360664879976
6.0961	2079.365025820854
6.0971	2079.369386089065
6.0981	2079.373745684798
6.0991	2079.3781046082563
6.1001	2079.3824628596312
6.1011	2079.386820439122
6.1021	2079.3911773469213
6.1030999999999995	2079.3955335832284
6.1041	2079.3998891482356
6.1051	2079.4042440421417
6.1061	2079.4085982651404
6.1071	2079.4129518174277
6.1081	2079.4173046991978
6.1091	2079.421656910648
6.1101	2079.42600845197
6.1110999999999995	2079.430359323363
6.1121	2079.43470952502
6.1131	2079.4390590571375
6.1141	2079.4434079199077
6.1151	2079.4477561135272
6.1161	2079.4521036381907
6.1171	2079.4564504940913
6.1181	2079.460796681427
6.1190999999999995	2079.4651422003863
6.1201	2079.4694870511676
6.1211	2079.4738312339655
6.1221	2079.478174748975
6.1231	2079.482517596385
6.1241	2079.4868597763934
6.1251	2079.491201289195
6.1261	2079.495542134982
6.1270999999999995	2079.4998823139463
6.1281	2079.504221826287
6.1291	2079.508560672192
6.1301	2079.5128988518577
6.1311	2079.5172363654765
6.1321	2079.521573213242
6.1331	2079.5259093953473
6.1341	2079.530244911986
6.1350999999999996	2079.5345797633518
6.1361	2079.538913949635
6.1371	2079.5432474710315
6.1381	2079.547580327733
6.1391	2079.5519125199316
6.1401	2079.5562440478207
6.1411	2079.5605749115925
6.1421	2079.564905111439
6.1431	2079.5692346475544
6.1441	2079.5735635201295
6.1451	2079.577891729355
6.1461	2079.582219275428
6.1471	2079.586546158536
6.1480999999999995	2079.5908723788725
6.1491	2079.5951979366296
6.1501	2079.5995228319975
6.1511	2079.6038470651697
6.1521	2079.6081706363384
6.1531	2079.6124935456937
6.1541	2079.616815793427
6.1551	2079.621137379731
6.1560999999999995	2079.6254583047958
6.1571	2079.6297785688125
6.1581	2079.634098171975
6.1591	2079.638417114469
6.1601	2079.6427353964896
6.1611	2079.647053018228
6.1621	2079.651369979871
6.1631	2079.6556862816146
6.1640999999999995	2079.660001923646
6.1651	2079.664316906157
6.1661	2079.6686312293377
6.1671	2079.672944893379
6.1681	2079.6772578984696
6.1691	2079.6815702448016
6.1701	2079.685881932564
6.1711	2079.690192961948
6.1720999999999995	2079.6945033331417
6.1731	2079.6988130463355
6.1741	2079.703122101721
6.1751	2079.7074304994885
6.1761	2079.7117382398233
6.1771	2079.716045322919
6.1781	2079.7203517489625
6.1791	2079.724657518146
6.1800999999999995	2079.7289626306565
6.1811	2079.7332670866845
6.1821	2079.737570886418
6.1831	2079.7418740300463
6.1841	2079.7461765177604
6.1851	2079.750478349746
6.1861	2079.7547795261944
6.1871	2079.7590800472926
6.1880999999999995	2079.763379913232
6.1891	2079.767679124198
6.1901	2079.7719776803815
6.1911	2079.7762755819695
6.1921	2079.7805728291514
6.1931	2079.784869422114
6.1941	2079.789165361046
6.1951	2079.7934606461363
6.1960999999999995	2079.7977552775715
6.1971	2079.8020492555424
6.1981	2079.8063425802347
6.1991	2079.8106352518344
6.2001	2079.8149272705336
6.2011	2079.819218636515
6.2021	2079.8235093499716
6.2031	2079.827799411086
6.2040999999999995	2079.832088820048
6.2051	2079.8363775770435
6.2061	2079.840665682262
6.2071	2079.8449531358883
6.2081	2079.8492399381107
6.2091	2079.853526089116
6.2101	2079.857811589092
6.2111	2079.862096438223
6.2120999999999995	2079.8663806366962
6.2131	2079.8706641847007
6.2141	2079.8749470824214
6.2151	2079.8792293300444
6.2161	2079.883510927757
6.2171	2079.8877918757453
6.2181	2079.8920721741956
6.2191	2079.896351823293
6.2200999999999995	2079.900630823227
6.2211	2079.904909174178
6.2221	2079.909186876337
6.2231	2079.9134639298854
6.2241	2079.9177403350136
6.2251	2079.9220160919053
6.2261	2079.9262912007434
6.2271	2079.9305656617194
6.2280999999999995	2079.934839475013
6.2291	2079.939112640813
6.2301	2079.9433851593026
6.2311	2079.9476570306674
6.2321	2079.951928255094
6.2331	2079.9561988327664
6.2341	2079.9604687638707
6.2351	2079.964738048589
6.2360999999999995	2079.9690066871085
6.2371	2079.9732746796126
6.2381	2079.9775420262886
6.2391	2079.981808727318
6.2401	2079.9860747828848
6.2411	2079.990340193177
6.2421	2079.9946049583764
6.2431	2079.9988690786686
6.2440999999999995	2080.003132554236
6.2451	2080.007395385263
6.2461	2080.0116575719367
6.2471	2080.0159191144367
6.2481	2080.0201800129485
6.2491	2080.0244402676567
6.2501	2080.028699878744
6.2511	2080.032958846396
6.2520999999999995	2080.0372171707936
6.2531	2080.041474852122
6.2541	2080.045731890565
6.2551	2080.0499882863037
6.2561	2080.054244039521
6.2571	2080.0584991504033
6.2581	2080.062753619132
6.2591	2080.0670074458894
6.2600999999999996	2080.0712606308593
6.2611	2080.0755131742253
6.2621	2080.0797650761674
6.2631	2080.084016336871
6.2641	2080.088266956518
6.2651	2080.0925169352918
6.2661	2080.0967662733715
6.2671	2080.1010149709437
6.2681	2080.105263028186
6.2691	2080.109510445286
6.2701	2080.1137572224225
6.2711	2080.1180033597784
6.2721	2080.122248857535
6.2730999999999995	2080.1264937158744
6.2741	2080.1307379349782
6.2751	2080.13498151503
6.2761	2080.1392244562107
6.2771	2080.1434667587005
6.2781	2080.1477084226817
6.2791	2080.1519494483355
6.2801	2080.156189835845
6.2810999999999995	2080.160429585388
6.2821	2080.164668697149
6.2831	2080.168907171308
6.2841	2080.173145008046
6.2851	2080.1773822075434
6.2861	2080.1816187699815
6.2871	2080.1858546955405
6.2881	2080.190089984404
6.2890999999999995	2080.1943246367496
6.2901	2080.1985586527585
6.2911	2080.2027920326123
6.2921	2080.207024776489
6.2931	2080.2112568845723
6.2941	2080.2154883570415
6.2951	2080.219719194075
6.2961	2080.223949395854
6.2970999999999995	2080.2281789625595
6.2981	2080.2324078943698
6.2991	2080.236636191465
6.3001	2080.2408638540264
6.3011	2080.245090882233
6.3021	2080.2493172762643
6.3031	2080.2535430363
6.3041	2080.25776816252
6.3050999999999995	2080.2619926551033
6.3061	2080.266216514229
6.3071	2080.2704397400753
6.3081	2080.274662332825
6.3091	2080.2788842926534
6.3101	2080.2831056197438
6.3111	2080.2873263142696
6.3121	2080.2915463764143
6.3130999999999995	2080.2957658063538
6.3141	2080.299984604269
6.3151	2080.3042027703386
6.3161	2080.3084203047392
6.3171	2080.312637207651
6.3181	2080.3168534792526
6.3191	2080.3210691197214
6.3201	2080.3252841292356
6.3210999999999995	2080.3294985079733
6.3221	2080.3337122561147
6.3231	2080.3379253738362
6.3241	2080.342137861316
6.3251	2080.346349718731
6.3261	2080.350560946262
6.3271	2080.354771544082
6.3281	2080.3589815123737
6.3290999999999995	2080.3631908513125
6.3301	2080.3673995610757
6.3311	2080.371607641842
6.3321	2080.375815093786
6.3331	2080.380021917089
6.3341	2080.384228111925
6.3351	2080.388433678474
6.3361	2080.3926386169096
6.3370999999999995	2080.396842927411
6.3381	2080.4010466101563
6.3391	2080.4052496653194
6.3401	2080.4094520930803
6.3411	2080.4136538936123
6.3421	2080.417855067095
6.3431	2080.4220556137034
6.3441	2080.426255533615
6.3450999999999995	2080.430454827006
6.3461	2080.434653494051
6.3471	2080.4388515349283
6.3481	2080.443048949813
6.3491	2080.447245738882
6.3501	2080.451441902312
6.3511	2080.4556374402778
6.3521	2080.4598323529553
6.3530999999999995	2080.46402664052
6.3541	2080.4682203031493
6.3551	2080.4724133410173
6.3561	2080.476605754301
6.3571	2080.4807975431745
6.3581	2080.4849887078135
6.3591	2080.4891792483936
6.3601	2080.4933691650913
6.3610999999999995	2080.4975584580807
6.3621	2080.5017471275364
6.3631	2080.5059351736345
6.3641	2080.510122596551
6.3651	2080.5143093964584
6.3661	2080.5184955735335
6.3671	2080.522681127949
6.3681	2080.526866059882
6.3690999999999995	2080.531050369506
6.3701	2080.5352340569957
6.3711	2080.5394171225253
6.3721	2080.5435995662706
6.3731	2080.547781388404
6.3741	2080.551962589102
6.3751	2080.5561431685346
6.3761	2080.5603231268815
6.3770999999999995	2080.564502464313
6.3781	2080.5686811810056
6.3791	2080.5728592771316
6.3801	2080.577036752863
6.3811	2080.5812136083778
6.3821	2080.585389843847
6.3831	2080.5895654594447
6.3841	2080.593740455346
6.3850999999999996	2080.5979148317206
6.3861	2080.602088588745
6.3871	2080.606261726592
6.3881	2080.610434245436
6.3891	2080.6146061454474
6.3901	2080.618777426802
6.3911	2080.622948089671
6.3921	2080.6271181342267
6.3931	2080.6312875606454
6.3941	2080.6354563690975
6.3951	2080.6396245597566
6.3961	2080.6437921327924
6.3971	2080.6479590883823
6.3981	2080.6521254266963
6.3991	2080.6562911479073
6.4001	2080.6604562521866
6.4011	2080.664620739708
6.4021	2080.6687846106433
6.4031	2080.6729478651646
6.4041	2080.6771105034445
6.4051	2080.6812725256536
6.4060999999999995	2080.685433931966
6.4071	2080.6895947225516
6.4081	2080.6937548975834
6.4091	2080.6979144572324
6.4101	2080.7020734016696
6.4111	2080.7062317310697
6.4121	2080.7103894456013
6.4131	2080.7145465454373
6.4140999999999995	2080.7187030307473
6.4151	2080.722858901706
6.4161	2080.727014158481
6.4171	2080.7311688012455
6.4181	2080.7353228301704
6.4191	2080.739476245425
6.4201	2080.743629047184
6.4211	2080.747781235615
6.4220999999999995	2080.7519328108897
6.4231	2080.7560837731794
6.4241	2080.7602341226534
6.4251	2080.764383859483
6.4261	2080.7685329838405
6.4271	2080.7726814958946
6.4281	2080.776829395815
6.4291	2080.7809766837736
6.4300999999999995	2080.7851233599404
6.4311	2080.7892694244847
6.4321	2080.793414877578
6.4331	2080.7975597193886
6.4341	2080.801703950087
6.4351	2080.8058475698444
6.4361	2080.8099905788285
6.4371	2080.8141329772125
6.4380999999999995	2080.8182747651613
6.4391	2080.8224159428482
6.4401	2080.826556510444
6.4411	2080.830696468113
6.4421	2080.8348358160265
6.4431	2080.8389745543564
6.4441	2080.8431126832693
6.4451	2080.847250202935
6.4460999999999995	2080.8513871135237
6.4471	2080.8555234152036
6.4481	2080.859659108145
6.4491	2080.8637941925144
6.4501	2080.867928668482
6.4511	2080.872062536217
6.4521	2080.876195795887
6.4531	2080.8803284476594
6.4540999999999995	2080.884460491707
6.4551	2080.8885919281956
6.4561	2080.8927227572926
6.4571	2080.896852979168
6.4581	2080.90098259399
6.4591	2080.905111601927
6.4601	2080.9092400031454
6.4611	2080.913367797816
6.4620999999999995	2080.917494986104
6.4631	2080.9216215681786
6.4641	2080.925747544209
6.4651	2080.9298729143607
6.4661	2080.9339976788033
6.4671	2080.9381218377025
6.4681	2080.942245391227
6.4691	2080.946368339545
6.4700999999999995	2080.9504906828233
6.4711	2080.9546124212293
6.4721	2080.958733554929
6.4731	2080.9628540840918
6.4741	2080.9669740088825
6.4751	2080.9710933294705
6.4761	2080.975212046023
6.4771	2080.9793301587047
6.4780999999999995	2080.9834476676842
6.4791	2080.9875645731286
6.4801	2080.9916808752014
6.4811	2080.995796574075
6.4821	2080.999911669911
6.4831	2081.004026162877
6.4841	2081.0081400531412
6.4851	2081.012253340869
6.4860999999999995	2081.0163660262274
6.4871	2081.0204781093807
6.4881	2081.024589590498
6.4891	2081.028700469742
6.4901	2081.0328107472824
6.4911	2081.036920423283
6.4921	2081.0410294979083
6.4931	2081.0451379713286
6.4940999999999995	2081.0492458437056
6.4951	2081.053353115208
6.4961	2081.0574597859986
6.4971	2081.061565856245
6.4981	2081.065671326112
6.4991	2081.069776195765
6.5001	2081.073880465369
6.5011	2081.077984135091
6.5020999999999995	2081.082087205096
6.5031	2081.0861896755464
6.5041	2081.0902915466104
6.5051	2081.0943928184515
6.5061	2081.098493491235
6.5071	2081.102593565125
6.5081	2081.106693040287
6.5091	2081.110791916889
6.5100999999999996	2081.11489019509
6.5111	2081.1189878750583
6.5121	2081.123084956957
6.5131	2081.1271814409506
6.5141	2081.131277327204
6.5151	2081.1353726158823
6.5161	2081.139467307149
6.5171	2081.1435614011675
6.5181	2081.1476548981045
6.5191	2081.1517477981215
6.5201	2081.1558401013835
6.5211	2081.1599318080544
6.5221	2081.164022918298
6.5231	2081.1681134322785
6.5241	2081.172203350159
6.5251	2081.1762926721044
6.5261	2081.180381398277
6.5271	2081.1844695288405
6.5281	2081.1885570639597
6.5291	2081.192644003797
6.5301	2081.1967303485158
6.5310999999999995	2081.200816098279
6.5321	2081.2049012532502
6.5331	2081.2089858135932
6.5341	2081.2130697794705
6.5351	2081.217153151044
6.5361	2081.221235928479
6.5371	2081.225318111937
6.5381	2081.2293997015804
6.5390999999999995	2081.2334806975737
6.5401	2081.2375611000766
6.5411	2081.241640909255
6.5421	2081.2457201252696
6.5431	2081.2497987482834
6.5441	2081.2538767784577
6.5451	2081.2579542159574
6.5461	2081.2620310609423
6.5470999999999995	2081.266107313577
6.5481	2081.2701829740213
6.5491	2081.274258042438
6.5501	2081.278332518989
6.5511	2081.2824064038373
6.5521	2081.286479697143
6.5531	2081.290552399069
6.5541	2081.294624509779
6.5550999999999995	2081.298696029432
6.5561	2081.3027669581897
6.5571	2081.3068372962152
6.5581	2081.310907043668
6.5591	2081.3149762007115
6.5601	2081.3190447675056
6.5611	2081.3231127442136
6.5621	2081.327180130993
6.5630999999999995	2081.3312469280095
6.5641	2081.3353131354206
6.5651	2081.339378753389
6.5661	2081.343443782077
6.5671	2081.347508221642
6.5681	2081.3515720722476
6.5691	2081.3556353340523
6.5701	2081.3596980072202
6.5710999999999995	2081.3637600919087
6.5721	2081.367821588281
6.5731	2081.3718824964944
6.5741	2081.375942816712
6.5751	2081.3800025490937
6.5761	2081.384061693799
6.5771	2081.3881202509892
6.5781	2081.392178220823
6.5790999999999995	2081.3962356034617
6.5801	2081.400292399065
6.5811	2081.404348607794
6.5821	2081.4084042298073
6.5831	2081.412459265264
6.5841	2081.416513714325
6.5851	2081.4205675771505
6.5861	2081.424620853899
6.5870999999999995	2081.428673544731
6.5881	2081.432725649805
6.5891	2081.436777169281
6.5901	2081.44082810332
6.5911	2081.4448784520796
6.5921	2081.448928215719
6.5931	2081.4529773943977
6.5941	2081.4570259882753
6.5950999999999995	2081.4610739975096
6.5961	2081.4651214222604
6.5971	2081.4691682626876
6.5981	2081.4732145189496
6.5991	2081.477260191203
6.6001	2081.4813052796103
6.6011	2081.4853497843274
6.6021	2081.4893937055135
6.6030999999999995	2081.4934370433293
6.6041	2081.497479797929
6.6051	2081.5015219694756
6.6061	2081.505563558124
6.6071	2081.5096045640344
6.6081	2081.513644987364
6.6091	2081.5176848282717
6.6101	2081.521724086916
6.6110999999999995	2081.5257627634546
6.6121	2081.529800858043
6.6131	2081.5338383708427
6.6141	2081.537875302011
6.6151	2081.5419116517032
6.6161	2081.545947420079
6.6171	2081.5499826072974
6.6181	2081.5540172135125
6.6190999999999995	2081.558051238884
6.6201	2081.5620846835704
6.6211	2081.5661175477258
6.6221	2081.5701498315107
6.6231	2081.574181535081
6.6241	2081.5782126585927
6.6251	2081.582243202208
6.6261	2081.5862731660754
6.6270999999999995	2081.5903025503626
6.6281	2081.5943313552166
6.6291	2081.598359580799
6.6301	2081.602387227267
6.6311	2081.6064142947757
6.6321	2081.610440783483
6.6331	2081.614466693546
6.6341	2081.6184920251185
6.6350999999999996	2081.62251677836
6.6361	2081.6265409534276
6.6371	2081.630564550475
6.6381	2081.6345875696584
6.6391	2081.638610011136
6.6401	2081.6426318750628
6.6411	2081.6466531615947
6.6421	2081.650673870889
6.6431	2081.6546940031026
6.6441	2081.658713558388
6.6451	2081.6627325369036
6.6461	2081.666750938805
6.6471	2081.670768764248
6.6481	2081.674786013388
6.6491	2081.6788026863805
6.6501	2081.6828187833803
6.6511	2081.6868343045426
6.6521	2081.6908492500265
6.6531	2081.6948636199836
6.6541	2081.6988774145707
6.6551	2081.7028906339433
6.6561	2081.706903278255
6.6571	2081.710915347663
6.6581	2081.714926842322
6.6591	2081.7189377623854
6.6601	2081.72294810801
6.6611	2081.72695787935
6.6621	2081.730967076559
6.6631	2081.734975699794
6.6640999999999995	2081.7389837492083
6.6651	2081.7429912249563
6.6661	2081.746998127194
6.6671	2081.7510044560736
6.6681	2081.7550102117525
6.6691	2081.7590153943815
6.6701	2081.763020004118
6.6711	2081.7670240411157
6.6720999999999995	2081.7710275055288
6.6731	2081.7750303975104
6.6741	2081.7790327172142
6.6751	2081.7830344647955
6.6761	2081.787035640409
6.6771	2081.791036244207
6.6781	2081.7950362763436
6.6791	2081.799035736973
6.6800999999999995	2081.8030346262476
6.6811	2081.8070329443235
6.6821	2081.8110306913522
6.6831	2081.8150278674875
6.6841	2081.819024472885
6.6851	2081.823020507694
6.6861	2081.827015972073
6.6871	2081.83101086617
6.6880999999999995	2081.8350051901416
6.6891	2081.83899894414
6.6901	2081.8429921283196
6.6911	2081.8469847428305
6.6921	2081.8509767878277
6.6931	2081.854968263464
6.6941	2081.8589591698924
6.6951	2081.862949507264
6.6960999999999995	2081.866939275733
6.6971	2081.870928475453
6.6981	2081.8749171065747
6.6991	2081.8789051692515
6.7001	2081.8828926636365
6.7011	2081.88687958988
6.7021	2081.8908659481367
6.7031	2081.8948517385584
6.7040999999999995	2081.8988369612957
6.7051	2081.902821616502
6.7061	2081.906805704331
6.7071	2081.9107892249312
6.7081	2081.9147721784566
6.7091	2081.9187545650607
6.7101	2081.9227363848922
6.7111	2081.926717638105
6.7120999999999995	2081.9306983248503
6.7131	2081.934678445278
6.7141	2081.9386579995444
6.7151	2081.942636987796
6.7161	2081.946615410187
6.7171	2081.950593266869
6.7181	2081.9545705579912
6.7191	2081.958547283708
6.7200999999999995	2081.962523444168
6.7211	2081.966499039523
6.7221	2081.9704740699262
6.7231	2081.974448535525
6.7241	2081.978422436474
6.7251	2081.982395772922
6.7261	2081.9863685450205
6.7271	2081.9903407529205
6.7280999999999995	2081.994312396773
6.7291	2081.9982834767284
6.7301	2082.002253992937
6.7311	2082.00622394555
6.7321	2082.0101933347178
6.7331	2082.014162160591
6.7341	2082.0181304233197
6.7351	2082.0220981230536
6.7360999999999995	2082.026065259944
6.7371	2082.0300318341406
6.7381	2082.0339978457946
6.7391	2082.037963295055
6.7401	2082.0419281820728
6.7411	2082.045892506998
6.7421	2082.0498562699786
6.7431	2082.053819471165
6.7440999999999995	2082.05778211071
6.7451	2082.061744188761
6.7461	2082.0657057054673
6.7471	2082.0696666609792
6.7481	2082.073627055446
6.7491	2082.077586889019
6.7501	2082.081546161845
6.7511	2082.0855048740755
6.7520999999999995	2082.089463025858
6.7531	2082.0934206173424
6.7541	2082.0973776486803
6.7551	2082.101334120017
6.7561	2082.105290031504
6.7571	2082.1092453832903
6.7581	2082.1132001755227
6.7591	2082.1171544083536
6.7600999999999996	2082.1211080819294
6.7611	2082.125061196399
6.7621	2082.129013751912
6.7631	2082.1329657486176
6.7641	2082.136917186664
6.7651	2082.140868066199
6.7661	2082.1448183873713
6.7671	2082.148768150329
6.7681	2082.1527173552226
6.7691	2082.1566660021977
6.7701	2082.160614091404
6.7711	2082.164561622991
6.7721	2082.1685085971035
6.7731	2082.1724550138933
6.7741	2082.176400873506
6.7751	2082.1803461760896
6.7761	2082.184290921794
6.7771	2082.1882351107633
6.7781	2082.192178743151
6.7791	2082.196121819102
6.7801	2082.200064338761
6.7811	2082.204006302279
6.7821	2082.207947709804
6.7831	2082.2118885614814
6.7841	2082.2158288574597
6.7851	2082.2197685978867
6.7861	2082.2237077829095
6.7871	2082.227646412675
6.7881	2082.231584487331
6.7890999999999995	2082.2355220070244
6.7901	2082.239458971901
6.7911	2082.243395382111
6.7921	2082.2473312377974
6.7931	2082.2512665391114
6.7941	2082.2552012861956
6.7951	2082.2591354792003
6.7961	2082.2630691182712
6.7970999999999995	2082.2670022035536
6.7981	2082.2709347351956
6.7991	2082.2748667133433
6.8001	2082.278798138145
6.8011	2082.282729009744
6.8021	2082.2866593282884
6.8031	2082.290589093923
6.8041	2082.2945183067986
6.8050999999999995	2082.298446967057
6.8061	2082.302375074846
6.8071	2082.3063026303116
6.8081	2082.3102296335987
6.8091	2082.3141560848553
6.8101	2082.318081984227
6.8111	2082.322007331858
6.8121	2082.3259321278956
6.8130999999999995	2082.329856372486
6.8141	2082.333780065774
6.8151	2082.3377032079047
6.8161	2082.341625799025
6.8171	2082.34554783928
6.8181	2082.3494693288153
6.8191	2082.353390267775
6.8201	2082.3573106563076
6.8210999999999995	2082.361230494556
6.8221	2082.3651497826645
6.8231	2082.3690685207807
6.8241	2082.3729867090497
6.8251	2082.376904347615
6.8261	2082.3808214366227
6.8271	2082.384737976217
6.8281	2082.388653966543
6.8290999999999995	2082.3925694077457
6.8301	2082.3964842999712
6.8311	2082.400398643363
6.8321	2082.4043124380664
6.8331	2082.408225684224
6.8341	2082.4121383819825
6.8351	2082.4160505314853
6.8361	2082.4199621328785
6.8370999999999995	2082.4238731863047
6.8381	2082.4277836919105
6.8391	2082.4316936498367
6.8401	2082.4356030602303
6.8411	2082.4395119232363
6.8421	2082.4434202389957
6.8431	2082.447328007654
6.8441	2082.451235229356
6.8450999999999995	2082.4551419042446
6.8461	2082.4590480324637
6.8471	2082.462953614159
6.8481	2082.466858649472
6.8491	2082.470763138548
6.8501	2082.4746670815293
6.8511	2082.47857047856
6.8521	2082.482473329785
6.8530999999999995	2082.4863756353466
6.8541	2082.4902773953872
6.8551	2082.4941786100517
6.8561	2082.498079279485
6.8571	2082.501979403826
6.8581	2082.50587898322
6.8591	2082.509778017813
6.8601	2082.513676507744
6.8610999999999995	2082.517574453158
6.8621	2082.5214718541993
6.8631	2082.5253687110076
6.8641	2082.5292650237293
6.8651	2082.5331607925027
6.8661	2082.537056017476
6.8671	2082.5409506987885
6.8681	2082.5448448365833
6.8690999999999995	2082.5487384310036
6.8701	2082.5526314821914
6.8711	2082.5565239902903
6.8721	2082.56041595544
6.8731	2082.564307377787
6.8741	2082.5681982574706
6.8751	2082.572088594635
6.8761	2082.5759783894205
6.8770999999999995	2082.57986764197
6.8781	2082.583756352427
6.8791	2082.587644520931
6.8801	2082.591532147625
6.8811	2082.5954192326526
6.8821	2082.5993057761534
6.8831	2082.6031917782725
6.8841	2082.6070772391463
6.8850999999999996	2082.6109621589217
6.8861	2082.6148465377373
6.8871	2082.6187303757365
6.8881	2082.6226136730597
6.8891	2082.6264964298493
6.8901	2082.630378646245
6.8911	2082.6342603223907
6.8921	2082.638141458425
6.8931	2082.642022054493
6.8941	2082.6459021107316
6.8951	2082.649781627285
6.8961	2082.6536606042937
6.8971	2082.657539041896
6.8981	2082.6614169402387
6.8991	2082.665294299457
6.9001	2082.6691711196945
6.9011	2082.673047401093
6.9021	2082.6769231437897
6.9031	2082.6807983479284
6.9041	2082.6846730136504
6.9051	2082.6885471410933
6.9061	2082.6924207303996
6.9071	2082.6962937817107
6.9081	2082.7001662951643
6.9091	2082.7040382709047
6.9101	2082.7079097090673
6.9111	2082.7117806097963
6.9121	2082.71565097323
6.9131	2082.71952079951
6.9140999999999995	2082.723390088776
6.9151	2082.727258841167
6.9161	2082.731127056823
6.9171	2082.7349947358866
6.9181	2082.7388618784953
6.9191	2082.742728484789
6.9201	2082.74659455491
6.9211	2082.750460088993
6.9220999999999995	2082.7543250871836
6.9231	2082.758189549619
6.9241	2082.7620534764346
6.9251	2082.7659168677765
6.9261	2082.769779723782
6.9271	2082.773642044589
6.9281	2082.777503830338
6.9291	2082.7813650811686
6.9300999999999995	2082.7852257972204
6.9311	2082.7890859786307
6.9321	2082.7929456255397
6.9331	2082.7968047380873
6.9341	2082.800663316411
6.9351	2082.8045213606524
6.9361	2082.8083788709487
6.9371	2082.8122358474366
6.9380999999999995	2082.8160922902584
6.9391	2082.8199481995525
6.9401	2082.823803575457
6.9411	2082.8276584181094
6.9421	2082.831512727649
6.9431	2082.835366504217
6.9441	2082.839219747946
6.9451	2082.8430724589803
6.9460999999999995	2082.8469246374552
6.9471	2082.8507762835106
6.9481	2082.8546273972843
6.9491	2082.8584779789135
6.9501	2082.8623280285387
6.9511	2082.866177546296
6.9521	2082.870026532323
6.9531	2082.873874986761
6.9540999999999995	2082.8777229097427
6.9551	2082.881570301412
6.9561	2082.8854171619023
6.9571	2082.889263491354
6.9581	2082.893109289904
6.9591	2082.896954557688
6.9601	2082.9007992948464
6.9611	2082.9046435015175
6.9620999999999995	2082.908487177836
6.9631	2082.9123303239408
6.9641	2082.9161729399693
6.9651	2082.920015026059
6.9661	2082.9238565823475
6.9671	2082.927697608971
6.9681	2082.931538106069
6.9691	2082.9353780737765
6.9700999999999995	2082.9392175122302
6.9711	2082.9430564215677
6.9721	2082.9468948019285
6.9731	2082.9507326534467
6.9741	2082.9545699762607
6.9751	2082.958406770506
6.9761	2082.962243036321
6.9771	2082.966078773842
6.9780999999999995	2082.9699139832046
6.9791	2082.9737486645467
6.9801	2082.9775828180036
6.9811	2082.981416443713
6.9821	2082.985249541811
6.9831	2082.9890821124354
6.9841	2082.9929141557213
6.9851	2082.996745671804
6.9860999999999995	2083.0005766608206
6.9871	2083.0044071229077
6.9881	2083.0082370582036
6.9891	2083.0120664668393
6.9901	2083.015895348956
6.9911	2083.0197237046873
6.9921	2083.023551534168
6.9931	2083.027378837537
6.9940999999999995	2083.0312056149273
6.9951	2083.0350318664778
6.9961	2083.0388575923203
6.9971	2083.0426827925935
6.9981	2083.0465074674325
6.9991	2083.0503316169725
7.0001	2083.054155241351
7.0011	2083.0579783406993
7.0020999999999995	2083.0618009151563
7.0031	2083.0656229648566
7.0041	2083.0694444899345
7.0051	2083.0732654905273
7.0061	2083.077085966768
7.0071	2083.0809059187936
7.0081	2083.084725346738
7.0091	2083.0885442507365
7.0100999999999996	2083.092362630925
7.0111	2083.0961804874382
7.0121	2083.0999978204127
7.0131	2083.103814629978
7.0141	2083.107630916274
7.0151	2083.1114466794334
7.0161	2083.115261919591
7.0171	2083.1190766368823
7.0181	2083.122890831442
7.0191	2083.1267045034033
7.0201	2083.130517652902
7.0211	2083.134330280073
7.0221	2083.138142385049
7.0231	2083.141953967965
7.0241	2083.1457650289562
7.0251	2083.149575568156
7.0261	2083.1533855856997
7.0271	2083.1571950817183
7.0281	2083.16100405635
7.0291	2083.1648125097263
7.0301	2083.1686204419825
7.0311	2083.172427853252
7.0321	2083.176234743668
7.0331	2083.1800411133663
7.0341	2083.183846962477
7.0351	2083.1876522911393
7.0361	2083.1914570994827
7.0371	2083.195261387642
7.0381	2083.199065155752
7.0391	2083.2028684039437
7.0401	2083.2066711323523
7.0411	2083.2104733411115
7.0421	2083.214275030354
7.0431	2083.218076200213
7.0441	2083.2218768508233
7.0451	2083.225676982316
7.0461	2083.229476594825
7.0470999999999995	2083.233275688485
7.0481	2083.2370742634257
7.0491	2083.240872319783
7.0501	2083.24466985769
7.0511	2083.2484668772777
7.0521	2083.2522633786803
7.0531	2083.2560593620296
7.0541	2083.259854827461
7.0550999999999995	2083.2636497751037
7.0561	2083.267444205093
7.0571	2083.2712381175597
7.0581	2083.275031512639
7.0591	2083.27882439046
7.0601	2083.2826167511575
7.0611	2083.286408594863
7.0621	2083.2901999217097
7.0630999999999995	2083.293990731829
7.0641	2083.2977810253547
7.0651	2083.3015708024163
7.0661	2083.3053600631483
7.0671	2083.309148807683
7.0681	2083.3129370361503
7.0691	2083.316724748685
7.0701	2083.320511945416
7.0710999999999995	2083.324298626478
7.0721	2083.328084792001
7.0731	2083.3318704421176
7.0741	2083.33565557696
7.0751	2083.3394401966602
7.0761	2083.3432243013476
7.0771	2083.3470078911564
7.0781	2083.3507909662167
7.0790999999999995	2083.3545735266607
7.0801	2083.35835557262
7.0811	2083.3621371042245
7.0821	2083.365918121608
7.0831	2083.369698624901
7.0841	2083.373478614233
7.0851	2083.377258089736
7.0861	2083.381037051543
7.0870999999999995	2083.3848154997854
7.0881	2083.3885934345903
7.0891	2083.3923708560915
7.0901	2083.396147764422
7.0911	2083.399924159707
7.0921	2083.403700042084
7.0931	2083.40747541168
7.0941	2083.411250268624
7.0950999999999995	2083.4150246130516
7.0961	2083.4187984450914
7.0971	2083.4225717648724
7.0981	2083.426344572527
7.0991	2083.4301168681827
7.1001	2083.433888651975
7.1011	2083.4376599240313
7.1021	2083.441430684483
7.1030999999999995	2083.4452009334586
7.1041	2083.4489706710924
7.1051	2083.452739897509
7.1061	2083.4565086128428
7.1071	2083.4602768172235
7.1081	2083.464044510779
7.1091	2083.46781169364
7.1101	2083.471578365938
7.1110999999999995	2083.475344527804
7.1121	2083.479110179362
7.1131	2083.48287532075
7.1141	2083.486639952092
7.1151	2083.490404073519
7.1161	2083.4941676851618
7.1171	2083.497930787149
7.1181	2083.5016933796105
7.1190999999999995	2083.505455462676
7.1201	2083.5092170364737
7.1211	2083.512978101135
7.1221	2083.51673865679
7.1231	2083.520498703565
7.1241	2083.524258241592
7.1251	2083.528017270998
7.1261	2083.5317757919133
7.1270999999999995	2083.5355338044687
7.1281	2083.539291308791
7.1291	2083.543048305009
7.1301	2083.5468047932545
7.1311	2083.5505607736536
7.1321	2083.5543162463364
7.1331	2083.558071211432
7.1341	2083.5618256690686
7.1350999999999996	2083.5655796193746
7.1361	2083.5693330624804
7.1371	2083.5730859985133
7.1381	2083.5768384276016
7.1391	2083.5805903498763
7.1401	2083.584341765462
7.1411	2083.5880926744903
7.1421	2083.591843077088
7.1431	2083.595592973385
7.1441	2083.5993423635086
7.1451	2083.6030912475876
7.1461	2083.606839625749
7.1471	2083.610587498123
7.1481	2083.614334864836
7.1491	2083.6180817260165
7.1501	2083.621828081793
7.1511	2083.625573932293
7.1521	2083.6293192776457
7.1531	2083.633064117976
7.1541	2083.6368084534156
7.1551	2083.6405522840896
7.1561	2083.6442956101273
7.1571	2083.6480384316546
7.1581	2083.6517807488003
7.1591	2083.6555225616935
7.1601	2083.6592638704597
7.1611	2083.663004675226
7.1621	2083.6667449761226
7.1631	2083.670484773273
7.1641	2083.6742240668077
7.1651	2083.677962856854
7.1661	2083.681701143537
7.1671	2083.685438926985
7.1681	2083.6891762073255
7.1691	2083.6929129846853
7.1701	2083.6966492591932
7.1711	2083.700385030974
7.1720999999999995	2083.704120300154
7.1731	2083.707855066862
7.1741	2083.711589331226
7.1751	2083.7153230933695
7.1761	2083.7190563534214
7.1771	2083.7227891115085
7.1781	2083.726521367757
7.1791	2083.730253122294
7.1800999999999995	2083.733984375244
7.1811	2083.7377151267356
7.1821	2083.741445376897
7.1831	2083.745175125852
7.1841	2083.7489043737273
7.1851	2083.7526331206504
7.1861	2083.7563613667458
7.1871	2083.7600891121415
7.1880999999999995	2083.763816356963
7.1891	2083.767543101337
7.1901	2083.7712693453886
7.1911	2083.7749950892444
7.1921	2083.7787203330313
7.1931	2083.782445076874
7.1941	2083.7861693208997
7.1951	2083.7898930652327
7.1960999999999995	2083.7936163100003
7.1971	2083.797339055329
7.1981	2083.8010613013416
7.1991	2083.804783048164
7.2001	2083.808504295927
7.2011	2083.81222504475
7.2021	2083.8159452947634
7.2031	2083.8196650460886
7.2040999999999995	2083.823384298854
7.2051	2083.8271030531832
7.2061	2083.8308213092027
7.2071	2083.8345390670374
7.2081	2083.838256326813
7.2091	2083.841973088656
7.2101	2083.845689352687
7.2111	2083.849405119036
7.2120999999999995	2083.853120387826
7.2131	2083.856835159183
7.2141	2083.860549433229
7.2151	2083.8642632100937
7.2161	2083.8679764898993
7.2171	2083.8716892727703
7.2181	2083.875401558832
7.2191	2083.8791133482096
7.2200999999999995	2083.8828246410294
7.2211	2083.886535437413
7.2221	2083.890245737486
7.2231	2083.893955541373
7.2241	2083.8976648491994
7.2251	2083.9013736610887
7.2261	2083.9050819771674
7.2271	2083.9087897975583
7.2280999999999995	2083.9124971223837
7.2291	2083.9162039517714
7.2301	2083.919910285844
7.2311	2083.923616124726
7.2321	2083.927321468541
7.2331	2083.9310263174148
7.2341	2083.9347306714703
7.2351	2083.938434530831
7.2360999999999995	2083.942137895621
7.2371	2083.945840765965
7.2381	2083.9495431419878
7.2391	2083.9532450238107
7.2401	2083.95694641156
7.2411	2083.9606473053564
7.2421	2083.964347705328
7.2431	2083.968047611594
7.2440999999999995	2083.971747024281
7.2451	2083.9754459435117
7.2461	2083.97914436941
7.2471	2083.982842302098
7.2481	2083.9865397416997
7.2491	2083.990236688339
7.2501	2083.993933142139
7.2511	2083.997629103225
7.2520999999999995	2084.0013245717164
7.2531	2084.005019547739
7.2541	2084.0087140314154
7.2551	2084.0124080228675
7.2561	2084.01610152222
7.2571	2084.0197945295954
7.2581	2084.023487045118
7.2591	2084.0271790689076
7.2600999999999996	2084.03087060109
7.2611	2084.0345616417867
7.2621	2084.0382521911206
7.2631	2084.0419422492146
7.2641	2084.045631816192
7.2651	2084.049320892174
7.2661	2084.053009477285
7.2671	2084.056697571645
7.2681	2084.0603851753785
7.2691	2084.0640722886087
7.2701	2084.0677589114566
7.2711	2084.071445044044
7.2721	2084.0751306864954
7.2731	2084.078815838932
7.2741	2084.0825005014754
7.2751	2084.086184674248
7.2761	2084.089868357373
7.2771	2084.0935515509714
7.2781	2084.097234255166
7.2791	2084.1009164700777
7.2801	2084.1045981958296
7.2811	2084.108279432544
7.2821	2084.1119601803416
7.2831	2084.1156404393455
7.2841	2084.119320209675
7.2851	2084.122999491455
7.2861	2084.126678284805
7.2871	2084.1303565898493
7.2881	2084.134034406706
7.2891	2084.137711735498
7.2901	2084.141388576348
7.2911	2084.145064929377
7.2921	2084.1487407947056
7.2931	2084.1524161724556
7.2941	2084.1560910627504
7.2951	2084.159765465707
7.2961	2084.1634393814493
7.2970999999999995	2084.167112810099
7.2981	2084.1707857517777
7.2991	2084.1744582066026
7.3001	2084.1781301746983
7.3011	2084.181801656186
7.3021	2084.1854726511856
7.3031	2084.1891431598183
7.3041	2084.1928131822046
7.3050999999999995	2084.196482718465
7.3061	2084.2001517687218
7.3071	2084.2038203330944
7.3081	2084.207488411705
7.3091	2084.211156004673
7.3101	2084.214823112117
7.3111	2084.218489734164
7.3121	2084.2221558709275
7.3130999999999995	2084.2258215225324
7.3141	2084.229486689098
7.3151	2084.2331513707436
7.3161	2084.2368155675913
7.3171	2084.2404792797593
7.3181	2084.2441425073707
7.3191	2084.247805250543
7.3201	2084.2514675093976
7.3210999999999995	2084.255129284056
7.3221	2084.2587905746354
7.3231	2084.2624513812584
7.3241	2084.266111704044
7.3251	2084.2697715431113
7.3261	2084.2734308985832
7.3271	2084.2770897705745
7.3281	2084.2807481592104
7.3290999999999995	2084.284406064607
7.3301	2084.2880634868866
7.3311	2084.291720426167
7.3321	2084.295376882567
7.3331	2084.29903285621
7.3341	2084.3026883472126
7.3351	2084.306343355696
7.3361	2084.3099978817763
7.3370999999999995	2084.313651925577
7.3381	2084.3173054872173
7.3391	2084.320958566813
7.3401	2084.324611164487
7.3411	2084.3282632803553
7.3421	2084.33191491454
7.3431	2084.335566067159
7.3441	2084.3392167383313
7.3450999999999995	2084.3428669281775
7.3461	2084.346516636815
7.3471	2084.350165864363
7.3481	2084.3538146109413
7.3491	2084.3574628766683
7.3501	2084.361110661663
7.3511	2084.3647579660433
7.3521	2084.3684047899287
7.3530999999999995	2084.3720511334395
7.3541	2084.3756969966917
7.3551	2084.3793423798056
7.3561	2084.3829872828987
7.3571	2084.3866317060906
7.3581	2084.3902756495004
7.3591	2084.3939191132454
7.3601	2084.397562097443
7.3610999999999995	2084.4012046022144
7.3621	2084.404846627675
7.3631	2084.408488173945
7.3641	2084.412129241143
7.3651	2084.415769829386
7.3661	2084.4194099387933
7.3671	2084.423049569482
7.3681	2084.426688721571
7.3690999999999995	2084.4303273951764
7.3701	2084.433965590418
7.3711	2084.4376033074145
7.3721	2084.441240546283
7.3731	2084.444877307141
7.3741	2084.4485135901064
7.3751	2084.4521493952966
7.3761	2084.4557847228302
7.3770999999999995	2084.4594195728246
7.3781	2084.4630539453965
7.3791	2084.466687840666
7.3801	2084.4703212587474
7.3811	2084.47395419976
7.3821	2084.477586663824
7.3831	2084.4812186510508
7.3841	2084.4848501615625
7.3850999999999996	2084.4884811954753
7.3861	2084.4921117529066
7.3871	2084.4957418339723
7.3881	2084.499371438792
7.3891	2084.50300056748
7.3901	2084.506629220156
7.3911	2084.5102573969357
7.3921	2084.5138850979365
7.3931	2084.5175123232766
7.3941	2084.5211390730706
7.3951	2084.5247653474366
7.3961	2084.5283911464903
7.3971	2084.5320164703526
7.3981	2084.535641319138
7.3991	2084.5392656929607
7.4001	2084.5428895919395
7.4011	2084.546513016193
7.4021	2084.550135965834
7.4031	2084.553758440982
7.4041	2084.5573804417522
7.4051	2084.561001968262
7.4061	2084.564623020626
7.4071	2084.5682435989643
7.4081	2084.5718637033906
7.4091	2084.5754833340197
7.4101	2084.579102490971
7.4111	2084.5827211743594
7.4121	2084.586339384302
7.4131	2084.5899571209134
7.4141	2084.5935743843106
7.4151	2084.5971911746096
7.4161	2084.600807491928
7.4171	2084.604423336379
7.4181	2084.608038708079
7.4191	2084.6116536071445
7.4201	2084.6152680336945
7.4211	2084.618881987839
7.4221	2084.6224954696986
7.4231	2084.6261084793864
7.4241	2084.6297210170205
7.4251	2084.633333082713
7.4261	2084.6369446765825
7.4271	2084.640555798743
7.4281	2084.644166449311
7.4291	2084.647776628401
7.4300999999999995	2084.65138633613
7.4311	2084.6549955726123
7.4321	2084.658604337963
7.4331	2084.6622126322977
7.4341	2084.6658204557325
7.4351	2084.669427808383
7.4361	2084.673034690362
7.4371	2084.6766411017857
7.4380999999999995	2084.68024704277
7.4391	2084.6838525134312
7.4401	2084.6874575138795
7.4411	2084.6910620442363
7.4421	2084.6946661046127
7.4431	2084.698269695122
7.4441	2084.7018728158832
7.4451	2084.70547546701
7.4460999999999995	2084.7090776486148
7.4471	2084.712679360814
7.4481	2084.7162806037245
7.4491	2084.719881377456
7.4501	2084.723481682128
7.4511	2084.727081517852
7.4521	2084.730680884744
7.4531	2084.7342797829183
7.4540999999999995	2084.7378782124865
7.4551	2084.7414761735686
7.4561	2084.7450736662754
7.4571	2084.7486706907202
7.4581	2084.75226724702
7.4591	2084.7558633352874
7.4601	2084.7594589556375
7.4611	2084.7630541081844
7.4620999999999995	2084.766648793041
7.4631	2084.7702430103222
7.4641	2084.7738367601432
7.4651	2084.7774300426163
7.4661	2084.7810228578564
7.4671	2084.7846152059765
7.4681	2084.788207087092
7.4691	2084.7917985013146
7.4700999999999995	2084.7953894487605
7.4711	2084.7989799295406
7.4721	2084.802569943772
7.4731	2084.8061594915653
7.4741	2084.809748573037
7.4751	2084.8133371882973
7.4761	2084.816925337463
7.4771	2084.8205130206447
7.4780999999999995	2084.8241002379596
7.4791	2084.827686989518
7.4801	2084.831273275433
7.4811	2084.83485909582
7.4821	2084.8384444507915
7.4831	2084.84202934046
7.4841	2084.845613764941
7.4851	2084.8491977243443
7.4860999999999995	2084.852781218786
7.4871	2084.856364248377
7.4881	2084.859946813232
7.4891	2084.863528913464
7.4901	2084.867110549184
7.4911	2084.8706917205063
7.4921	2084.8742724275453
7.4931	2084.8778526704114
7.4940999999999995	2084.881432449219
7.4951	2084.8850117640777
7.4961	2084.888590615106
7.4971	2084.8921690024126
7.4981	2084.8957469261104
7.4991	2084.899324386313
7.5001	2084.9029013831314
7.5011	2084.906477916679
7.5020999999999995	2084.91005398707
7.5031	2084.913629594415
7.5041	2084.9172047388274
7.5051	2084.920779420417
7.5061	2084.924353639299
7.5071	2084.9279273955844
7.5081	2084.931500689387
7.5091	2084.9350735208163
7.5100999999999996	2084.938645889986
7.5111	2084.94221779701
7.5121	2084.945789241997
7.5131	2084.949360225061
7.5141	2084.952930746312
7.5151	2084.956500805866
7.5161	2084.9600704038317
7.5171	2084.9636395403218
7.5181	2084.967208215448
7.5191	2084.970776429322
7.5201	2084.9743441820565
7.5211	2084.977911473762
7.5221	2084.98147830455
7.5231	2084.9850446745345
7.5241	2084.9886105838245
7.5251	2084.9921760325315
7.5261	2084.99574102077
7.5271	2084.999305548649
7.5281	2085.002869616279
7.5291	2085.006433223774
7.5301	2085.009996371245
7.5311	2085.0135590587997
7.5321	2085.0171212865544
7.5331	2085.0206830546185
7.5341	2085.0242443631028
7.5351	2085.027805212118
7.5361	2085.031365601775
7.5371	2085.0349255321867
7.5381	2085.0384850034625
7.5391	2085.0420440157154
7.5401	2085.0456025690532
7.5411	2085.0491606635896
7.5421	2085.052718299434
7.5431	2085.0562754766975
7.5441	2085.059832195492
7.5451	2085.0633884559265
7.5461	2085.066944258113
7.5471	2085.0704996021623
7.5481	2085.074054488184
7.5491	2085.0776089162887
7.5501	2085.0811628865886
7.5511	2085.0847163991916
7.5521	2085.08826945421
7.5531	2085.0918220517556
7.5541	2085.095374191937
7.5550999999999995	2085.0989258748637
7.5561	2085.1024771006464
7.5571	2085.106027869398
7.5581	2085.1095781812264
7.5591	2085.113128036241
7.5601	2085.1166774345534
7.5611	2085.1202263762743
7.5621	2085.1237748615135
7.5630999999999995	2085.1273228903797
7.5641	2085.1308704629855
7.5651	2085.1344175794366
7.5661	2085.1379642398474
7.5671	2085.141510444325
7.5681	2085.145056192981
7.5691	2085.148601485924
7.5701	2085.152146323264
7.5710999999999995	2085.1556907051117
7.5721	2085.159234631575
7.5731	2085.1627781027646
7.5741	2085.166321118791
7.5751	2085.1698636797623
7.5761	2085.1734057857902
7.5771	2085.176947436981
7.5781	2085.180488633446
7.5790999999999995	2085.1840293752944
7.5801	2085.1875696626366
7.5811	2085.1911094955794
7.5821	2085.1946488742356
7.5831	2085.198187798712
7.5841	2085.2017262691184
7.5851	2085.2052642855633
7.5861	2085.208801848157
7.5870999999999995	2085.2123389570083
7.5881	2085.215875612226
7.5891	2085.2194118139196
7.5901	2085.222947562198
7.5911	2085.2264828571692
7.5921	2085.2300176989424
7.5931	2085.233552087629
7.5941	2085.237086023335
7.5950999999999995	2085.240619506171
7.5961	2085.2441525362424
7.5971	2085.247685113661
7.5981	2085.2512172385364
7.5991	2085.254748910975
7.6001	2085.258280131085
7.6011	2085.2618108989773
7.6021	2085.2653412147592
7.6030999999999995	2085.2688710785374
7.6041	2085.2724004904253
7.6051	2085.2759294505263
7.6061	2085.2794579589504
7.6071	2085.2829860158067
7.6081	2085.286513621205
7.6091	2085.290040775248
7.6101	2085.29356747805
7.6110999999999995	2085.2970937297155
7.6121	2085.300619530354
7.6131	2085.304144880074
7.6141	2085.307669778983
7.6151	2085.3111942271894
7.6161	2085.3147182248
7.6171	2085.3182417719236
7.6181	2085.32176486867
7.6190999999999995	2085.3252875151434
7.6201	2085.3288097114537
7.6211	2085.3323314577096
7.6221	2085.335852754017
7.6231	2085.3393736004855
7.6241	2085.3428939972187
7.6251	2085.3464139443295
7.6261	2085.349933441923
7.6270999999999995	2085.353452490108
7.6281	2085.35697108899
7.6291	2085.3604892386784
7.6301	2085.3640069392786
7.6311	2085.3675241909004
7.6321	2085.3710409936484
7.6331	2085.3745573476344
7.6341	2085.3780732529613
7.6350999999999996	2085.3815887097376
7.6361	2085.385103718072
7.6371	2085.3886182780693
7.6381	2085.392132389839
7.6391	2085.3956460534873
7.6401	2085.3991592691204
7.6411	2085.4026720368474
7.6421	2085.406184356774
7.6431	2085.409696229008
7.6441	2085.413207653653
7.6451	2085.416718630819
7.6461	2085.4202291606134
7.6471	2085.4237392431423
7.6481	2085.427248878512
7.6491	2085.4307580668283
7.6501	2085.4342668081995
7.6511	2085.4377751027328
7.6521	2085.4412829505327
7.6531	2085.4447903517066
7.6541	2085.4482973063614
7.6551	2085.451803814603
7.6561	2085.45530987654
7.6571	2085.458815492277
7.6581	2085.462320661921
7.6591	2085.465825385576
7.6601	2085.4693296633523
7.6611	2085.4728334953547
7.6621	2085.4763368816866
7.6631	2085.4798398224593
7.6641	2085.4833423177747
7.6651	2085.486844367741
7.6661	2085.4903459724646
7.6671	2085.49384713205
7.6681	2085.4973478466036
7.6691	2085.5008481162326
7.6701	2085.504347941042
7.6711	2085.507847321139
7.6721	2085.511346256627
7.6731	2085.514844747613
7.6741	2085.5183427942047
7.6751	2085.5218403965055
7.6761	2085.525337554621
7.6771	2085.5288342686595
7.6781	2085.532330538724
7.6791	2085.53582636492
7.6800999999999995	2085.5393217473566
7.6811	2085.542816686135
7.6821	2085.546311181363
7.6831	2085.549805233147
7.6841	2085.553298841588
7.6851	2085.556792006797
7.6861	2085.560284728876
7.6871	2085.563777007933
7.6880999999999995	2085.567268844069
7.6891	2085.5707602373936
7.6901	2085.5742511880085
7.6911	2085.5777416960204
7.6921	2085.5812317615355
7.6931	2085.5847213846587
7.6941	2085.5882105654923
7.6951	2085.591699304144
7.6960999999999995	2085.5951876007202
7.6971	2085.5986754553223
7.6981	2085.602162868057
7.6991	2085.6056498390276
7.7001	2085.6091363683404
7.7011	2085.6126224561012
7.7021	2085.616108102413
7.7031	2085.619593307383
7.7040999999999995	2085.6230780711116
7.7051	2085.6265623937065
7.7061	2085.6300462752715
7.7071	2085.6335297159135
7.7081	2085.6370127157325
7.7091	2085.6404952748367
7.7101	2085.643977393329
7.7111	2085.6474590713137
7.7120999999999995	2085.6509403088958
7.7131	2085.6544211061805
7.7141	2085.6579014632703
7.7151	2085.66138138027
7.7161	2085.664860857285
7.7171	2085.6683398944197
7.7181	2085.671818491776
7.7191	2085.6752966494587
7.7200999999999995	2085.6787743675745
7.7211	2085.6822516462234
7.7221	2085.685728485513
7.7231	2085.689204885546
7.7241	2085.6926808464264
7.7251	2085.696156368258
7.7261	2085.6996314511443
7.7271	2085.70310609519
7.7280999999999995	2085.706580300498
7.7291	2085.7100540671727
7.7301	2085.713527395318
7.7311	2085.7170002850366
7.7321	2085.720472736434
7.7331	2085.723944749612
7.7341	2085.727416324675
7.7351	2085.7308874617256
7.7360999999999995	2085.73435816087
7.7371	2085.737828422209
7.7381	2085.7412982458472
7.7391	2085.7447676318884
7.7401	2085.7482365804335
7.7411	2085.751705091589
7.7421	2085.755173165457
7.7431	2085.7586408021407
7.7440999999999995	2085.7621080017425
7.7451	2085.765574764368
7.7461	2085.7690410901178
7.7471	2085.7725069790963
7.7481	2085.775972431407
7.7491	2085.7794374471514
7.7501	2085.7829020264335
7.7511	2085.786366169357
7.7520999999999995	2085.7898298760238
7.7531	2085.793293146536
7.7541	2085.796755980998
7.7551	2085.8002183795143
7.7561	2085.803680342183
7.7571	2085.8071418691106
7.7581	2085.8106029603996
7.7591	2085.81406361615
7.7600999999999996	2085.8175238364684
7.7611	2085.8209836214537
7.7621	2085.8244429712113
7.7631	2085.8279018858416
7.7641	2085.8313603654487
7.7651	2085.8348184101337
7.7661	2085.838276020001
7.7671	2085.841733195151
7.7681	2085.845189935687
7.7691	2085.8486462417127
7.7701	2085.8521021133274
7.7711	2085.855557550636
7.7721	2085.85901255374
7.7731	2085.8624671227385
7.7741	2085.8659212577404
7.7751	2085.869374958841
7.7761	2085.8728282261463
7.7771	2085.8762810597573
7.7781	2085.879733459776
7.7791	2085.8831854263053
7.7801	2085.8866369594466
7.7811	2085.8900880592996
7.7821	2085.8935387259703
7.7831	2085.8969889595583
7.7841	2085.900438760165
7.7851	2085.9038881278907
7.7861	2085.9073370628403
7.7871	2085.9107855651155
7.7881	2085.914233634817
7.7891	2085.917681272045
7.7901	2085.9211284769003
7.7911	2085.9245752494903
7.7921	2085.928021589912
7.7931	2085.931467498265
7.7941	2085.9349129746565
7.7951	2085.9383580191825
7.7961	2085.941802631948
7.7971	2085.945246813053
7.7981	2085.948690562598
7.7991	2085.952133880686
7.8001	2085.955576767418
7.8011	2085.9590192228925
7.8021	2085.9624612472135
7.8031	2085.965902840482
7.8041	2085.969344002799
7.8051	2085.972784734263
7.8061	2085.9762250349786
7.8071	2085.9796649050454
7.8081	2085.9831043445633
7.8091	2085.986543353636
7.8101	2085.989981932362
7.8111	2085.993420080841
7.8121	2085.996857799178
7.8130999999999995	2086.00029508747
7.8141	2086.00373194582
7.8151	2086.007168374327
7.8161	2086.010604373093
7.8171	2086.014039942218
7.8181	2086.017475081803
7.8191	2086.0209097919487
7.8201	2086.024344072756
7.8210999999999995	2086.0277779243233
7.8221	2086.031211346753
7.8231	2086.034644340144
7.8241	2086.0380769046
7.8251	2086.041509040219
7.8261	2086.0449407470996
7.8271	2086.0483720253455
7.8281	2086.051802875055
7.8290999999999995	2086.0552332963293
7.8301	2086.058663289268
7.8311	2086.0620928539715
7.8321	2086.0655219905393
7.8331	2086.068950699072
7.8341	2086.07237897967
7.8351	2086.075806832433
7.8361	2086.0792342574605
7.8370999999999995	2086.082661254855
7.8381	2086.0860878247117
7.8391	2086.0895139671343
7.8401	2086.092939682221
7.8411	2086.096364970073
7.8421	2086.0997898307887
7.8431	2086.103214264469
7.8441	2086.1066382712115
7.8450999999999995	2086.110061851119
7.8461	2086.1134850042904
7.8471	2086.1169077308223
7.8481	2086.1203300308166
7.8491	2086.1237519043743
7.8501	2086.127173351591
7.8511	2086.13059437257
7.8521	2086.1340149674083
7.8530999999999995	2086.137435136207
7.8541	2086.140854879064
7.8551	2086.144274196081
7.8561	2086.1476930873537
7.8571	2086.1511115529847
7.8581	2086.1545295930705
7.8591	2086.1579472077137
7.8601	2086.161364397009
7.8610999999999995	2086.164781161059
7.8621	2086.168197499961
7.8631	2086.171613413816
7.8641	2086.1750289027214
7.8651	2086.1784439667763
7.8661	2086.181858606081
7.8671	2086.185272820732
7.8681	2086.188686610831
7.8690999999999995	2086.1920999764748
7.8701	2086.1955129177622
7.8711	2086.1989254347945
7.8721	2086.2023375276663
7.8731	2086.2057491964797
7.8741	2086.209160441333
7.8751	2086.212571262324
7.8761	2086.2159816595513
7.8770999999999995	2086.219391633115
7.8781	2086.2228011831103
7.8791	2086.226210309639
7.8801	2086.2296190127977
7.8811	2086.233027292687
7.8821	2086.2364351494025
7.8831	2086.239842583044
7.8841	2086.2432495937105
7.8850999999999996	2086.2466561814995
7.8861	2086.2500623465094
7.8871	2086.253468088839
7.8881	2086.256873408585
7.8891	2086.2602783058474
7.8901	2086.263682780723
7.8911	2086.2670868333103
7.8921	2086.270490463708
7.8931	2086.273893672013
7.8941	2086.277296458325
7.8951	2086.2806988227408
7.8961	2086.284100765358
7.8971	2086.287502286275
7.8981	2086.290903385591
7.8991	2086.294304063401
7.9001	2086.2977043198052
7.9011	2086.3011041549
7.9021	2086.3045035687833
7.9031	2086.3079025615552
7.9041	2086.31130113331
7.9051	2086.314699284147
7.9061	2086.3180970141634
7.9071	2086.321494323457
7.9081	2086.324891212125
7.9091	2086.328287680266
7.9101	2086.331683727976
7.9111	2086.335079355353
7.9121	2086.3384745624953
7.9131	2086.341869349499
7.9141	2086.345263716463
7.9151	2086.348657663481
7.9161	2086.3520511906554
7.9171	2086.3554442980794
7.9181	2086.3588369858535
7.9191	2086.3622292540713
7.9201	2086.3656211028324
7.9211	2086.369012532234
7.9221	2086.3724035423697
7.9231	2086.3757941333424
7.9241	2086.3791843052445
7.9251	2086.382574058176
7.9261	2086.3859633922293
7.9271	2086.389352307507
7.9281	2086.392740804103
7.9291	2086.396128882114
7.9301	2086.3995165416372
7.9311	2086.40290378277
7.9321	2086.4062906056074
7.9331	2086.4096770102497
7.9341	2086.4130629967885
7.9351	2086.416448565323
7.9361	2086.419833715952
7.9371	2086.4232184487696
7.9380999999999995	2086.4266027638732
7.9391	2086.429986661358
7.9401	2086.4333701413207
7.9411	2086.43675320386
7.9421	2086.4401358490713
7.9431	2086.4435180770474
7.9441	2086.44689988789
7.9451	2086.4502812816927
7.9460999999999995	2086.4536622585524
7.9471	2086.4570428185652
7.9481	2086.4604229618276
7.9491	2086.463802688435
7.9501	2086.4671819984846
7.9511	2086.4705608920704
7.9521	2086.4739393692907
7.9531	2086.477317430243
7.9540999999999995	2086.4806950750176
7.9551	2086.484072303717
7.9561	2086.4874491164346
7.9571	2086.490825513263
7.9581	2086.494201494303
7.9591	2086.4975770596493
7.9601	2086.500952209396
7.9611	2086.50432694364
7.9620999999999995	2086.5077012624774
7.9631	2086.511075166003
7.9641	2086.514448654313
7.9651	2086.517821727504
7.9661	2086.5211943856693
7.9671	2086.524566628907
7.9681	2086.5279384573105
7.9691	2086.531309870977
7.9700999999999995	2086.5346808700015
7.9711	2086.538051454479
7.9721	2086.5414216245063
7.9731	2086.544791380177
7.9741	2086.548160721587
7.9751	2086.551529648831
7.9761	2086.5548981620072
7.9771	2086.5582662612082
7.9780999999999995	2086.56163394653
7.9791	2086.565001218068
7.9801	2086.5683680759166
7.9811	2086.571734520173
7.9821	2086.5751005509287
7.9831	2086.578466168282
7.9841	2086.5818313723257
7.9851	2086.585196163157
7.9860999999999995	2086.5885605408703
7.9871	2086.5919245055597
7.9881	2086.59528805732
7.9891	2086.5986511962474
7.9901	2086.6020139224347
7.9911	2086.6053762359797
7.9921	2086.6087381369734
7.9931	2086.612099625514
7.9940999999999995	2086.6154607016947
7.9951	2086.6188213656096
7.9961	2086.6221816173556
7.9971	2086.625541457025
7.9981	2086.6289008847134
7.9991	2086.6322599005143
8.0001	2086.6356185045247
8.0011	2086.638976696836
8.0021	2086.6423344775467
8.0031	2086.6456918467466
8.0041	2086.6490488045324
8.0051	2086.6524053509984
8.0061	2086.65576148624
8.0071	2086.659117210349
8.0081	2086.662472523421
8.0091	2086.6658274255515
8.0101	2086.669181916833
8.0111	2086.6725359973602
8.0121	2086.675889667228
8.0131	2086.6792429265292
8.0141	2086.682595775358
8.0151	2086.68594821381
8.0161	2086.689300241978
8.0171	2086.692651859956
8.0181	2086.696003067837
8.0191	2086.6993538657175
8.0201	2086.7027042536897
8.0211	2086.706054231847
8.0221	2086.7094038002842
8.0231	2086.7127529590953
8.0241	2086.7161017083736
8.0251	2086.7194500482115
8.0261	2086.7227979787062
8.0271	2086.726145499948
8.0281	2086.729492612033
8.0291	2086.7328393150515
8.0301	2086.7361856091006
8.0311	2086.7395314942723
8.0321	2086.7428769706603
8.0331	2086.746222038357
8.0341	2086.749566697458
8.0351	2086.752910948056
8.0361	2086.756254790242
8.0371	2086.7595982241123
8.0381	2086.7629412497604
8.0391	2086.7662838672777
8.0401	2086.769626076758
8.0411	2086.7729678782944
8.0421	2086.7763092719824
8.0431	2086.7796502579113
8.0441	2086.782990836177
8.0451	2086.7863310068724
8.0461	2086.7896707700884
8.0471	2086.7930101259212
8.0481	2086.7963490744605
8.0491	2086.7996876158027
8.0501	2086.8030257500386
8.0511	2086.806363477261
8.0521	2086.809700797563
8.0531	2086.813037711039
8.0541	2086.8163742177803
8.0551	2086.819710317879
8.0561	2086.8230460114314
8.0571	2086.8263812985247
8.0581	2086.8297161792575
8.0591	2086.833050653718
8.0601	2086.8363847220007
8.0611	2086.8397183841976
8.0621	2086.8430516404014
8.0631	2086.8463844907055
8.0641	2086.8497169352036
8.0651	2086.8530489739833
8.0661	2086.8563806071415
8.0671	2086.8597118347684
8.0681	2086.8630426569594
8.0691	2086.8663730738017
8.0701	2086.8697030853923
8.0711	2086.8730326918226
8.0721	2086.876361893183
8.0731	2086.8796906895664
8.0741	2086.8830190810663
8.075099999999999	2086.8863470677748
8.0761	2086.889674649781
8.0771	2086.8930018271803
8.0781	2086.896328600064
8.0791	2086.8996549685244
8.0801	2086.902980932651
8.0811	2086.90630649254
8.0821	2086.9096316482805
8.0831	2086.912956399964
8.0841	2086.9162807476855
8.0851	2086.919604691532
8.0861	2086.9229282316
8.0871	2086.9262513679787
8.0881	2086.929574100762
8.0891	2086.932896430039
8.0901	2086.936218355904
8.091099999999999	2086.939539878446
8.0921	2086.9428609977576
8.0931	2086.9461817139318
8.0941	2086.949502027059
8.0951	2086.952821937231
8.0961	2086.956141444538
8.0971	2086.959460549074
8.0981	2086.96277925093
8.0991	2086.9660975501956
8.1001	2086.9694154469635
8.1011	2086.972732941325
8.1021	2086.976050033371
8.1031	2086.979366723193
8.1041	2086.982683010883
8.1051	2086.9859988965313
8.1061	2086.9893143802287
8.107099999999999	2086.9926294620673
8.1081	2086.995944142139
8.1091	2086.999258420533
8.1101	2087.0025722973423
8.1111	2087.0058857726567
8.1121	2087.009198846568
8.1131	2087.0125115191663
8.1141	2087.015823790543
8.1151	2087.0191356607897
8.1161	2087.0224471299957
8.1171	2087.025758198253
8.1181	2087.0290688656532
8.1191	2087.0323791322858
8.1201	2087.035688998243
8.1211	2087.0389984636136
8.1221	2087.0423075284903
8.123099999999999	2087.045616192962
8.1241	2087.0489244571204
8.1251	2087.0522323210575
8.1261	2087.0555397848602
8.1271	2087.058846848622
8.1281	2087.062153512433
8.1291	2087.0654597763837
8.1301	2087.0687656405653
8.1311	2087.072071105065
8.1321	2087.0753761699766
8.1331	2087.078680835389
8.1341	2087.0819851013944
8.1351	2087.085288968082
8.1361	2087.0885924355393
8.1371	2087.09189550386
8.1381	2087.095198173133
8.1391	2087.098500443451
8.1401	2087.1018023149013
8.1411	2087.1051037875754
8.1421	2087.108404861562
8.1431	2087.1117055369527
8.1441	2087.1150058138364
8.1451	2087.118305692304
8.1461	2087.121605172445
8.1471	2087.1249042543504
8.1481	2087.1282029381086
8.1491	2087.1315012238106
8.1501	2087.1347991115467
8.1511	2087.1380966014053
8.1521	2087.1413936934778
8.1531	2087.144690387853
8.1541	2087.1479866846203
8.1551	2087.1512825838695
8.1561	2087.1545780856914
8.1571	2087.1578731901745
8.1581	2087.161167897412
8.1591	2087.1644622074864
8.1601	2087.1677561204942
8.1611	2087.1710496365217
8.1621	2087.174342755658
8.1631	2087.177635477995
8.1641	2087.1809278036176
8.1651	2087.1842197326214
8.1661	2087.187511265092
8.1671	2087.190802401118
8.1681	2087.194093140792
8.1691	2087.197383484201
8.1701	2087.2006734314355
8.1711	2087.2039629825836
8.1721	2087.207252137735
8.1731	2087.2105408969787
8.1741	2087.2138292604054
8.1751	2087.217117228101
8.1761	2087.2204048001577
8.1771	2087.2236919766633
8.1781	2087.226978757709
8.1791	2087.230265143379
8.1801	2087.2335511337646
8.1811	2087.236836728959
8.1821	2087.240121929046
8.1831	2087.2434067341146
8.1841	2087.2466911442566
8.1851	2087.249975159557
8.1861	2087.253258780108
8.1871	2087.256542005999
8.1881	2087.259824837316
8.1891	2087.2631072741474
8.1901	2087.2663893165854
8.1911	2087.2696709647134
8.1921	2087.272952218627
8.1931	2087.2762330784094
8.1941	2087.279513544151
8.1951	2087.2827936159406
8.1961	2087.2860732938652
8.1971	2087.289352578014
8.1981	2087.2926314684773
8.1991	2087.2959099653413
8.200099999999999	2087.2991880686955
8.2011	2087.302465778627
8.2021	2087.305743095226
8.2031	2087.3090200185793
8.2041	2087.312296548776
8.2051	2087.3155726859036
8.2061	2087.318848430053
8.2071	2087.322123781308
8.2081	2087.3253987397607
8.2091	2087.3286733054965
8.2101	2087.331947478606
8.2111	2087.3352212591735
8.2121	2087.33849464729
8.2131	2087.3417676430445
8.2141	2087.345040246523
8.2151	2087.3483124578133
8.216099999999999	2087.351584277005
8.2171	2087.354855704185
8.2181	2087.3581267394397
8.2191	2087.3613973828596
8.2201	2087.364667634531
8.2211	2087.3679374945427
8.2221	2087.3712069629814
8.2231	2087.3744760399345
8.2241	2087.37774472549
8.2251	2087.3810130197385
8.2261	2087.3842809227635
8.2271	2087.387548434654
8.2281	2087.3908155555
8.2291	2087.3940822853856
8.2301	2087.3973486243985
8.2311	2087.4006145726294
8.232099999999999	2087.4038801301617
8.2331	2087.4071452970857
8.2341	2087.410410073489
8.2351	2087.413674459458
8.2361	2087.416938455079
8.2371	2087.4202020604407
8.2381	2087.4234652756313
8.2391	2087.4267281007346
8.2401	2087.429990535841
8.2411	2087.4332525810373
8.2421	2087.4365142364113
8.2431	2087.4397755020486
8.2441	2087.443036378035
8.2451	2087.446296864461
8.2461	2087.449556961412
8.2471	2087.4528166689743
8.248099999999999	2087.456075987236
8.2491	2087.4593349162847
8.2501	2087.4625934562064
8.2511	2087.4658516070867
8.2521	2087.469109369016
8.2531	2087.472366742077
8.2541	2087.4756237263605
8.2551	2087.47888032195
8.2561	2087.482136528935
8.2571	2087.4853923474006
8.2581	2087.4886477774335
8.2591	2087.491902819121
8.2601	2087.49515747255
8.2611	2087.498411737807
8.2621	2087.501665614977
8.2631	2087.50491910415
8.2641	2087.5081722054088
8.2651	2087.511424918841
8.2661	2087.5146772445364
8.2671	2087.5179291825766
8.2681	2087.521180733051
8.2691	2087.5244318960445
8.2701	2087.5276826716454
8.2711	2087.530933059938
8.2721	2087.5341830610096
8.2731	2087.5374326749484
8.2741	2087.540681901835
8.2751	2087.543930741763
8.2761	2087.547179194814
8.2771	2087.5504272610738
8.2781	2087.5536749406297
8.2791	2087.5569222335703
8.2801	2087.5601691399784
8.2811	2087.5634156599403
8.2821	2087.566661793543
8.2831	2087.569907540874
8.2841	2087.573152902017
8.2851	2087.5763978770574
8.2861	2087.579642466083
8.2871	2087.582886669181
8.2881	2087.5861304864334
8.2891	2087.589373917927
8.2901	2087.592616963751
8.2911	2087.595859623987
8.2921	2087.5991018987247
8.2931	2087.6023437880463
8.2941	2087.6055852920376
8.2951	2087.6088264107875
8.2961	2087.612067144381
8.2971	2087.6153074929002
8.2981	2087.6185474564345
8.2991	2087.621787035067
8.3001	2087.625026228885
8.3011	2087.6282650379717
8.3021	2087.6315034624163
8.3031	2087.6347415023006
8.3041	2087.637979157711
8.3051	2087.641216428735
8.3061	2087.6444533154554
8.3071	2087.647689817958
8.3081	2087.6509259363297
8.3091	2087.6541616706545
8.3101	2087.6573970210184
8.3111	2087.6606319875045
8.3121	2087.6638665702003
8.3131	2087.6671007691903
8.3141	2087.67033458456
8.3151	2087.6735680163947
8.3161	2087.6768010647775
8.3171	2087.680033729796
8.3181	2087.683266011534
8.3191	2087.686497910078
8.3201	2087.6897294255086
8.3211	2087.6929605579157
8.3221	2087.6961913073815
8.3231	2087.6994216739927
8.3241	2087.702651657833
8.325099999999999	2087.7058812589867
8.3261	2087.7091104775395
8.3271	2087.712339313577
8.3281	2087.7155677671817
8.3291	2087.7187958384407
8.3301	2087.722023527437
8.3311	2087.7252508342563
8.3321	2087.728477758982
8.3331	2087.731704301701
8.3341	2087.734930462496
8.3351	2087.7381562414516
8.3361	2087.741381638652
8.3371	2087.744606654184
8.3381	2087.7478312881312
8.3391	2087.7510555405756
8.3401	2087.7542794116043
8.341099999999999	2087.757502901301
8.3421	2087.7607260097507
8.3431	2087.7639487370366
8.3441	2087.767171083243
8.3451	2087.770393048453
8.3461	2087.7736146327543
8.3471	2087.77683583623
8.3481	2087.780056658963
8.3491	2087.7832771010367
8.3501	2087.7864971625377
8.3511	2087.789716843549
8.3521	2087.7929361441556
8.3531	2087.7961550644404
8.3541	2087.7993736044864
8.3551	2087.8025917643818
8.3561	2087.805809544204
8.357099999999999	2087.809026944044
8.3581	2087.8122439639806
8.3591	2087.8154606041
8.3601	2087.818676864487
8.3611	2087.8218927452226
8.3621	2087.825108246392
8.3631	2087.8283233680804
8.3641	2087.83153811037
8.3651	2087.8347524733435
8.3661	2087.8379664570875
8.3671	2087.841180061685
8.3681	2087.8443932872174
8.3691	2087.8476061337706
8.3701	2087.850818601426
8.3711	2087.8540306902682
8.3721	2087.8572424003833
8.373099999999999	2087.8604537318515
8.3741	2087.863664684758
8.3751	2087.8668752591852
8.3761	2087.8700854552167
8.3771	2087.8732952729383
8.3781	2087.876504712428
8.3791	2087.8797137737747
8.3801	2087.8829224570595
8.3811	2087.886130762365
8.3821	2087.889338689777
8.3831	2087.892546239376
8.3841	2087.8957534112456
8.3851	2087.89896020547
8.3861	2087.902166622133
8.3871	2087.9053726613156
8.3881	2087.9085783231026
8.3891	2087.9117836075757
8.3901	2087.9149885148195
8.3911	2087.918193044917
8.3921	2087.9213971979507
8.3931	2087.924600974002
8.3941	2087.927804373156
8.3951	2087.9310073954957
8.3961	2087.934210041103
8.3971	2087.937412310062
8.3981	2087.940614202452
8.3991	2087.9438157183604
8.4001	2087.9470168578673
8.4011	2087.9502176210576
8.4021	2087.953418008011
8.4031	2087.95661801881
8.4041	2087.9598176535437
8.4051	2087.963016912288
8.4061	2087.966215795128
8.4071	2087.9694143021447
8.4081	2087.972612433424
8.4091	2087.975810189045
8.4101	2087.9790075690935
8.4111	2087.9822045736482
8.4121	2087.985401202794
8.4131	2087.9885974566155
8.4141	2087.99179333519
8.4151	2087.994988838603
8.4161	2087.998183966935
8.4171	2088.0013787202734
8.4181	2088.004573098694
8.4191	2088.0077671022823
8.4201	2088.010960731121
8.4211	2088.0141539852907
8.4221	2088.0173468648745
8.4231	2088.0205393699534
8.4241	2088.023731500612
8.4251	2088.0269232569312
8.4261	2088.0301146389925
8.4271	2088.0333056468794
8.4281	2088.0364962806716
8.4291	2088.0396865404523
8.4301	2088.0428764263065
8.4311	2088.046065938312
8.4321	2088.0492550765507
8.4331	2088.0524438411067
8.4341	2088.0556322320626
8.4351	2088.058820249497
8.4361	2088.0620078934935
8.4371	2088.0651951641353
8.4381	2088.068382061503
8.4391	2088.0715685856762
8.4401	2088.07475473674
8.4411	2088.0779405147746
8.4421	2088.081125919862
8.4431	2088.0843109520843
8.4441	2088.0874956115213
8.4451	2088.0906798982564
8.4461	2088.0938638123716
8.4471	2088.0970473539437
8.4481	2088.1002305230613
8.4491	2088.103413319802
8.450099999999999	2088.106595744248
8.4511	2088.1097777964815
8.4521	2088.1129594765807
8.4531	2088.116140784631
8.4541	2088.1193217207115
8.4551	2088.1225022849035
8.4561	2088.1256824772904
8.4571	2088.1288622979505
8.4581	2088.132041746967
8.4591	2088.1352208244207
8.4601	2088.138399530393
8.4611	2088.141577864965
8.4621	2088.1447558282175
8.4631	2088.1479334202327
8.4641	2088.151110641088
8.4651	2088.1542874908696
8.466099999999999	2088.1574639696564
8.4671	2088.16064007753
8.4681	2088.1638158145697
8.4691	2088.1669911808563
8.4701	2088.1701661764737
8.4711	2088.1733408015007
8.4721	2088.1765150560186
8.4731	2088.179688940107
8.4741	2088.1828624538493
8.4751	2088.186035597325
8.4761	2088.1892083706143
8.4771	2088.192380773798
8.4781	2088.1955528069584
8.4791	2088.198724470175
8.4801	2088.201895763529
8.4811	2088.205066687098
8.482099999999999	2088.2082372409695
8.4831	2088.211407425218
8.4841	2088.214577239926
8.4851	2088.217746685174
8.4861	2088.2209157610428
8.4871	2088.2240844676126
8.4881	2088.2272528049643
8.4891	2088.2304207731786
8.4901	2088.233588372335
8.4911	2088.2367556025156
8.4921	2088.2399224637957
8.4931	2088.2430889562625
8.4941	2088.2462550799924
8.4951	2088.2494208350668
8.4961	2088.252586221567
8.4971	2088.2557512395706
8.498099999999999	2088.2589158891587
8.4991	2088.2620801704134
8.5001	2088.265244083412
8.5011	2088.268407628236
8.5021	2088.271570804968
8.5031	2088.2747336136836
8.5041	2088.277896054467
8.5051	2088.281058127395
8.5061	2088.284219832548
8.5071	2088.287381170008
8.5081	2088.2905421398536
8.5091	2088.2937027421654
8.5101	2088.296862977021
8.5111	2088.300022844504
8.5121	2088.3031823446913
8.5131	2088.3063414776666
8.5141	2088.309500243503
8.5151	2088.3126586422877
8.5161	2088.3158166740955
8.5171	2088.318974339007
8.5181	2088.322131637104
8.5191	2088.3252885684647
8.5201	2088.3284451331665
8.5211	2088.331601331294
8.5221	2088.3347571629215
8.5231	2088.3379126281334
8.5241	2088.341067727006
8.5251	2088.34422245962
8.5261	2088.347376826056
8.5271	2088.350530826393
8.5281	2088.353684460708
8.5291	2088.356837729082
8.5301	2088.3599906315953
8.5311	2088.3631431683257
8.5321	2088.366295339354
8.5331	2088.36944714476
8.5341	2088.3725985846204
8.5351	2088.3757496590183
8.5361	2088.3789003680286
8.5371	2088.3820507117343
8.5381	2088.3852006902102
8.5391	2088.3883503035404
8.5401	2088.3914995518007
8.5411	2088.394648435073
8.5421	2088.397796953434
8.5431	2088.400945106963
8.5441	2088.4040928957393
8.5451	2088.4072403198434
8.5461	2088.410387379353
8.5471	2088.4135340743455
8.5481	2088.416680404903
8.5491	2088.4198263711023
8.5501	2088.4229719730242
8.5511	2088.4261172107445
8.5521	2088.4292620843457
8.5531	2088.432406593905
8.5541	2088.4355507394994
8.5551	2088.43869452121
8.5561	2088.441837939114
8.5571	2088.4449809932935
8.5581	2088.4481236838224
8.5591	2088.451266010781
8.5601	2088.454407974251
8.5611	2088.4575495743074
8.5621	2088.4606908110295
8.5631	2088.4638316844976
8.5641	2088.466972194788
8.5651	2088.4701123419813
8.5661	2088.473252126154
8.5671	2088.4763915473854
8.5681	2088.479530605755
8.5691	2088.4826693013392
8.5701	2088.4858076342184
8.5711	2088.488945604469
8.5721	2088.492083212172
8.5731	2088.4952204574024
8.5741	2088.498357340241
8.5751	2088.501493860765
8.5761	2088.5046300190543
8.5771	2088.5077658151845
8.5781	2088.510901249235
8.5791	2088.5140363212836
8.5801	2088.5171710314107
8.5811	2088.5203053796918
8.5821	2088.5234393662054
8.5831	2088.5265729910298
8.5841	2088.529706254245
8.5851	2088.532839155924
8.5861	2088.5359716961507
8.5871	2088.539103875
8.5881	2088.5422356925505
8.5891	2088.5453671488785
8.5901	2088.548498244064
8.591099999999999	2088.5516289781863
8.5921	2088.5547593513174
8.5931	2088.55788936354
8.5941	2088.5610190149323
8.5951	2088.56414830557
8.5961	2088.5672772355306
8.5971	2088.5704058048927
8.5981	2088.5735340137344
8.5991	2088.5766618621337
8.6001	2088.5797893501663
8.6011	2088.5829164779125
8.6021	2088.586043245447
8.6031	2088.589169652849
8.6041	2088.5922957001953
8.6051	2088.595421387565
8.6061	2088.598546715033
8.607099999999999	2088.6016716826807
8.6081	2088.604796290582
8.6091	2088.6079205388155
8.6101	2088.6110444274577
8.6111	2088.6141679565885
8.6121	2088.617291126284
8.6131	2088.6204139366196
8.6141	2088.6235363876754
8.6151	2088.626658479527
8.6161	2088.629780212252
8.6171	2088.632901585928
8.6181	2088.6360226006327
8.6191	2088.639143256443
8.6201	2088.6422635534336
8.6211	2088.645383491685
8.6221	2088.648503071272
8.623099999999999	2088.651622292274
8.6241	2088.6547411547676
8.6251	2088.657859658828
8.6261	2088.6609778045317
8.6271	2088.66409559196
8.6281	2088.667213021185
8.6291	2088.670330092287
8.6301	2088.6734468053423
8.6311	2088.6765631604258
8.6321	2088.6796791576166
8.6331	2088.682794796989
8.6341	2088.6859100786232
8.6351	2088.689025002594
8.6361	2088.6921395689783
8.6371	2088.6952537778534
8.6381	2088.6983676292953
8.6391	2088.7014811233807
8.6401	2088.704594260187
8.6411	2088.70770703979
8.6421	2088.710819462268
8.6431	2088.713931527695
8.6441	2088.7170432361495
8.6451	2088.720154587708
8.6461	2088.723265582447
8.6471	2088.7263762204425
8.6481	2088.72948650177
8.6491	2088.7325964265074
8.6501	2088.7357059947317
8.6511	2088.7388152065178
8.6521	2088.741924061943
8.6531	2088.745032561082
8.6541	2088.748140704014
8.6551	2088.751248490812
8.6561	2088.7543559215555
8.6571	2088.7574629963196
8.6581	2088.7605697151803
8.6591	2088.7636760782125
8.6601	2088.766782085495
8.6611	2088.769887737102
8.6621	2088.772993033111
8.6631	2088.776097973597
8.6641	2088.779202558637
8.6651	2088.782306788305
8.6661	2088.7854106626805
8.6671	2088.788514181837
8.6681	2088.791617345851
8.6691	2088.7947201548004
8.6701	2088.797822608756
8.6711	2088.8009247078007
8.6721	2088.8040264520037
8.6731	2088.8071278414463
8.6741	2088.8102288762016
8.6751	2088.813329556345
8.6761	2088.8164298819543
8.6771	2088.819529853103
8.6781	2088.8226294698707
8.6791	2088.825728732327
8.6801	2088.8288276405547
8.6811	2088.8319261946244
8.6821	2088.8350243946115
8.6831	2088.838122240596
8.6841	2088.841219732651
8.6851	2088.844316870851
8.6861	2088.8474136552722
8.6871	2088.8505100859925
8.6881	2088.8536061630844
8.6891	2088.856701886624
8.6901	2088.8597972566877
8.6911	2088.862892273351
8.6921	2088.865986936687
8.6931	2088.869081246775
8.6941	2088.8721752036895
8.6951	2088.8752688075033
8.6961	2088.878362058292
8.6971	2088.881454956134
8.6981	2088.884547501102
8.6991	2088.887639693271
8.7001	2088.8907315327183
8.7011	2088.893823019518
8.7021	2088.896914153746
8.7031	2088.9000049354754
8.7041	2088.9030953647834
8.7051	2088.906185441744
8.7061	2088.9092751664325
8.7071	2088.912364538926
8.7081	2088.9154535592966
8.7091	2088.91854222762
8.7101	2088.9216305439713
8.7111	2088.924718508427
8.7121	2088.927806121061
8.7131	2088.930893381948
8.7141	2088.9339802911627
8.7151	2088.937066848781
8.716099999999999	2088.9401530548766
8.7171	2088.9432389095246
8.7181	2088.9463244128005
8.7191	2088.9494095647797
8.7201	2088.9524943655347
8.7211	2088.9555788151424
8.7221	2088.9586629136757
8.7231	2088.9617466612112
8.7241	2088.9648300578224
8.7251	2088.9679131035837
8.7261	2088.9709957985706
8.7271	2088.974078142857
8.7281	2088.977160136518
8.7291	2088.980241779628
8.7301	2088.9833230722616
8.7311	2088.9864040144935
8.732099999999999	2088.989484606396
8.7331	2088.992564848048
8.7341	2088.9956447395207
8.7351	2088.998724280889
8.7361	2089.0018034722266
8.7371	2089.0048823136112
8.7381	2089.0079608051124
8.7391	2089.0110389468086
8.7401	2089.014116738772
8.7411	2089.0171941810772
8.7421	2089.020271273797
8.7431	2089.0233480170086
8.7441	2089.026424410785
8.7451	2089.0295004551995
8.7461	2089.0325761503277
8.7471	2089.035651496242
8.748099999999999	2089.038726493018
8.7491	2089.041801140729
8.7501	2089.0448754394497
8.7511	2089.0479493892535
8.7521	2089.0510229902166
8.7531	2089.054096242409
8.7541	2089.057169145908
8.7551	2089.060241700785
8.7561	2089.0633139071165
8.7571	2089.0663857649733
8.7581	2089.0694572744333
8.7591	2089.07252843557
8.7601	2089.075599248452
8.7611	2089.078669713157
8.7621	2089.08173982976
8.7631	2089.0848095983324
8.7641	2089.087879018949
8.7651	2089.090948091684
8.7661	2089.09401681661
8.7671	2089.0970851938005
8.7681	2089.100153223329
8.7691	2089.1032209052714
8.7701	2089.1062882397005
8.7711	2089.109355226686
8.7721	2089.1124218663085
8.7731	2089.1154881586353
8.7741	2089.118554103741
8.7751	2089.1216197017043
8.7761	2089.124684952591
8.7771	2089.127749856481
8.7781	2089.130814413444
8.7791	2089.1338786235538
8.7801	2089.136942486886
8.7811	2089.140006003511
8.7821	2089.1430691735054
8.7831	2089.146131996938
8.7841	2089.1491944738877
8.7851	2089.1522566044214
8.7861	2089.155318388617
8.7871	2089.158379826548
8.7881	2089.1614409182857
8.7891	2089.1645016639045
8.7901	2089.1675620634737
8.7911	2089.1706221170707
8.7921	2089.173681824768
8.7931	2089.1767411866376
8.7941	2089.1798002027526
8.7951	2089.182858873188
8.7961	2089.1859171980127
8.7971	2089.188975177306
8.7981	2089.1920328111346
8.7991	2089.195090099575
8.8001	2089.198147042697
8.8011	2089.2012036405777
8.8021	2089.204259893288
8.8031	2089.207315800901
8.8041	2089.210371363487
8.8051	2089.2134265811237
8.8061	2089.2164814538783
8.8071	2089.2195359818293
8.8081	2089.222590165044
8.8091	2089.2256440036
8.8101	2089.228697497567
8.8111	2089.2317506470176
8.8121	2089.234803452027
8.8131	2089.237855912665
8.8141	2089.2409080290054
8.8151	2089.2439598011206
8.8161	2089.247011229083
8.8171	2089.2500623129667
8.8181	2089.2531130528423
8.8191	2089.2561634487824
8.8201	2089.259213500861
8.8211	2089.2622632091498
8.8221	2089.26531257372
8.8231	2089.268361594644
8.8241	2089.2714102719983
8.8251	2089.274458605851
8.8261	2089.277506596275
8.8271	2089.280554243344
8.8281	2089.283601547128
8.8291	2089.286648507701
8.8301	2089.289695125137
8.8311	2089.2927413995044
8.8321	2089.2957873308787
8.8331	2089.298832919331
8.8341	2089.301878164932
8.8351	2089.304923067755
8.8361	2089.3079676278726
8.8371	2089.311011845356
8.8381	2089.314055720278
8.8391	2089.3170992527102
8.8401	2089.320142442724
8.841099999999999	2089.323185290393
8.8421	2089.32622779579
8.8431	2089.3292699589833
8.8441	2089.3323117800473
8.8451	2089.335353259052
8.8461	2089.338394396073
8.8471	2089.3414351911792
8.8481	2089.344475644444
8.8491	2089.347515755937
8.8501	2089.350555525732
8.8511	2089.3535949539
8.8521	2089.356634040515
8.8531	2089.359672785644
8.8541	2089.362711189362
8.8551	2089.365749251742
8.8561	2089.3687869728524
8.857099999999999	2089.3718243527655
8.8581	2089.374861391554
8.8591	2089.3778980892907
8.8601	2089.3809344460446
8.8611	2089.3839704618877
8.8621	2089.3870061368943
8.8631	2089.390041471131
8.8641	2089.393076464675
8.8651	2089.396111117593
8.8661	2089.399145429959
8.8671	2089.4021794018445
8.8681	2089.405213033318
8.8691	2089.408246324454
8.8701	2089.411279275324
8.8711	2089.4143118859974
8.8721	2089.4173441565467
8.873099999999999	2089.4203760870437
8.8741	2089.4234076775574
8.8751	2089.4264389281598
8.8761	2089.4294698389253
8.8771	2089.432500409922
8.8781	2089.435530641221
8.8791	2089.4385605328944
8.8801	2089.441590085013
8.8811	2089.444619297648
8.8821	2089.4476481708707
8.8831	2089.4506767047524
8.8841	2089.4537048993648
8.8851	2089.4567327547766
8.8861	2089.4597602710605
8.8871	2089.462787448287
8.8881	2089.4658142865283
8.8891	2089.4688407858534
8.8901	2089.471866946334
8.8911	2089.4748927680407
8.8921	2089.4779182510447
8.8931	2089.4809433954188
8.8941	2089.4839682012316
8.8951	2089.4869926685533
8.8961	2089.490016797455
8.8971	2089.493040588009
8.8981	2089.4960640402865
8.8991	2089.499087154357
8.9001	2089.502109930288
8.9011	2089.5051323681555
8.9021	2089.5081544680274
8.9031	2089.511176229977
8.9041	2089.5141976540713
8.9051	2089.5172187403828
8.9061	2089.5202394889825
8.9071	2089.5232598999382
8.9081	2089.526279973324
8.9091	2089.52929970921
8.9101	2089.5323191076627
8.9111	2089.535338168757
8.9121	2089.538356892561
8.9131	2089.5413752791474
8.9141	2089.5443933285846
8.9151	2089.5474110409423
8.9161	2089.5504284162935
8.9171	2089.5534454547064
8.9181	2089.556462156252
8.9191	2089.559478521002
8.9201	2089.5624945490226
8.9211	2089.565510240389
8.9221	2089.568525595169
8.9231	2089.571540613433
8.9241	2089.5745552952512
8.9251	2089.577569640691
8.9261	2089.5805836498284
8.9271	2089.5835973227295
8.9281	2089.586610659465
8.9291	2089.5896236601056
8.9301	2089.5926363247218
8.9311	2089.5956486533823
8.9321	2089.5986606461574
8.9331	2089.6016723031184
8.9341	2089.604683624333
8.9351	2089.6076946098733
8.9361	2089.6107052598077
8.9371	2089.6137155742076
8.9381	2089.6167255531423
8.9391	2089.6197351966807
8.9401	2089.622744504893
8.9411	2089.6257534778497
8.9421	2089.628762115622
8.9431	2089.631770418276
8.9441	2089.6347783858837
8.9451	2089.6377860185157
8.9461	2089.6407933162386
8.9471	2089.643800279126
8.9481	2089.6468069072457
8.9491	2089.649813200666
8.9501	2089.652819159459
8.9511	2089.655824783693
8.9521	2089.658830073437
8.9531	2089.6618350287627
8.9541	2089.6648396497376
8.9551	2089.6678439364314
8.9561	2089.670847888914
8.9571	2089.6738515072557
8.9581	2089.6768547915253
8.9591	2089.679857741792
8.9601	2089.6828603581253
8.9611	2089.6858626405956
8.9621	2089.68886458927
8.9631	2089.6918662042203
8.9641	2089.694867485514
8.9651	2089.6978684332225
8.966099999999999	2089.700869047412
8.9671	2089.703869328156
8.9681	2089.706869275519
8.9691	2089.7098688895735
8.9701	2089.712868170387
8.9711	2089.71586711803
8.9721	2089.718865732572
8.9731	2089.7218640140804
8.9741	2089.724861962625
8.9751	2089.7278595782755
8.9761	2089.7308568611
8.9771	2089.7338538111676
8.9781	2089.7368504285496
8.9791	2089.7398467133125
8.9801	2089.7428426655265
8.9811	2089.7458382852597
8.982099999999999	2089.7488335725807
8.9831	2089.7518285275614
8.9841	2089.7548231502656
8.9851	2089.757817440768
8.9861	2089.760811399133
8.9871	2089.763805025431
8.9881	2089.7667983197316
8.9891	2089.769791282103
8.9901	2089.7727839126132
8.9911	2089.775776211333
8.9921	2089.778768178329
8.9931	2089.78175981367
8.9941	2089.7847511174255
8.9951	2089.7877420896657
8.9961	2089.790732730456
8.9971	2089.7937230398666
8.998099999999999	2089.7967130179672
8.9991	2089.799702664826
9.0001	2089.8026919805097
9.0011	2089.805680965089
9.0021	2089.8086696186315
9.0031	2089.8116579412053
9.0041	2089.8146459328805
9.0051	2089.8176335937237
9.0061	2089.8206209238033
9.0071	2089.8236079231892
9.0081	2089.8265945919497
9.0091	2089.8295809301517
9.0101	2089.8325669378655
9.0111	2089.8355526151595
9.0121	2089.8385379620986
9.0131	2089.841522978756
9.0141	2089.8445076651965
9.0151	2089.8474920214876
9.0161	2089.850476047701
9.0171	2089.8534597439025
9.0181	2089.856443110163
9.0191	2089.859426146547
9.0201	2089.862408853124
9.0211	2089.8653912299637
9.0221	2089.8683732771337
9.0231	2089.8713549946997
9.0241	2089.8743363827325
9.0251	2089.8773174412977
9.0261	2089.880298170467
9.0271	2089.883278570306
9.0281	2089.886258640882
9.0291	2089.889238382264
9.0301	2089.892217794519
9.0311	2089.8951968777183
9.0321	2089.8981756319254
9.0331	2089.901154057212
9.0341	2089.9041321536415
9.0351	2089.907109921286
9.0361	2089.9100873602115
9.0371	2089.913064470486
9.0381	2089.9160412521774
9.0391	2089.9190177053524
9.0401	2089.9219938300807
9.0411	2089.9249696264287
9.0421	2089.9279450944646
9.0431	2089.930920234255
9.0441	2089.93389504587
9.0451	2089.936869529375
9.0461	2089.9398436848383
9.0471	2089.942817512327
9.0481	2089.94579101191
9.0491	2089.9487641836545
9.0501	2089.9517370276267
9.0511	2089.9547095438957
9.0521	2089.957681732528
9.0531	2089.9606535935927
9.0541	2089.9636251271554
9.0551	2089.966596333283
9.0561	2089.9695672120456
9.0571	2089.9725377635086
9.0581	2089.9755079877405
9.0591	2089.978477884806
9.0601	2089.981447454776
9.0611	2089.9844166977164
9.0621	2089.9873856136956
9.0631	2089.990354202778
9.0641	2089.993322465032
9.0651	2089.996290400527
9.0661	2089.999258009328
9.0671	2090.0022252915032
9.0681	2090.0051922471184
9.0691	2090.0081588762423
9.0701	2090.0111251789403
9.0711	2090.014091155283
9.0721	2090.0170568053336
9.0731	2090.0200221291616
9.0741	2090.022987126832
9.0751	2090.025951798415
9.0761	2090.028916143974
9.0771	2090.0318801635785
9.0781	2090.0348438572933
9.0791	2090.0378072251883
9.0801	2090.0407702673283
9.0811	2090.04373298378
9.0821	2090.046695374612
9.0831	2090.0496574398903
9.0841	2090.0526191796826
9.0851	2090.0555805940526
9.0861	2090.058541683071
9.0871	2090.0615024468007
9.0881	2090.064462885313
9.0891	2090.0674229986707
9.0901	2090.070382786945
9.091099999999999	2090.0733422501967
9.0921	2090.0763013884966
9.0931	2090.0792602019096
9.0941	2090.0822186905048
9.0951	2090.0851768543453
9.0961	2090.0881346935016
9.0971	2090.0910922080375
9.0981	2090.094049398019
9.0991	2090.0970062635165
9.1001	2090.0999628045915
9.1011	2090.1029190213126
9.1021	2090.1058749137487
9.1031	2090.1088304819646
9.1041	2090.1117857260247
9.1051	2090.1147406459977
9.1061	2090.11769524195
9.107099999999999	2090.120649513947
9.1081	2090.1236034620556
9.1091	2090.1265570863425
9.1101	2090.1295103868733
9.1111	2090.1324633637137
9.1121	2090.1354160169326
9.1131	2090.138368346592
9.1141	2090.1413203527636
9.1151	2090.1442720355085
9.1161	2090.1472233948975
9.1171	2090.1501744309935
9.1181	2090.1531251438623
9.1191	2090.156075533573
9.1201	2090.1590256001896
9.1211	2090.1619753437794
9.1221	2090.164924764406
9.123099999999999	2090.1678738621385
9.1241	2090.1708226370424
9.1251	2090.173771089182
9.1261	2090.1767192186253
9.1271	2090.179667025438
9.1281	2090.182614509684
9.1291	2090.185561671431
9.1301	2090.1885085107456
9.1311	2090.191455027691
9.1321	2090.194401222336
9.1331	2090.1973470947464
9.1341	2090.2002926449845
9.1351	2090.203237873121
9.1361	2090.206182779219
9.1371	2090.209127363343
9.1381	2090.212071625562
9.1391	2090.215015565939
9.1401	2090.217959184541
9.1411	2090.220902481435
9.1421	2090.223845456684
9.1431	2090.2267881103567
9.1441	2090.2297304425156
9.1451	2090.232672453228
9.1461	2090.2356141425585
9.1471	2090.2385555105757
9.1481	2090.241496557341
9.1491	2090.244437282923
9.1501	2090.2473776873853
9.1511	2090.2503177707963
9.1521	2090.253257533218
9.1531	2090.256196974716
9.1541	2090.2591360953597
9.1551	2090.2620748952104
9.1561	2090.2650133743355
9.1571	2090.2679515328005
9.1581	2090.2708893706695
9.1591	2090.2738268880103
9.1601	2090.276764084885
9.1611	2090.2797009613614
9.1621	2090.282637517503
9.1631	2090.285573753377
9.1641	2090.288509669047
9.1651	2090.291445264579
9.1661	2090.2943805400387
9.1671	2090.29731549549
9.1681	2090.300250130999
9.1691	2090.303184446631
9.1701	2090.3061184424514
9.1711	2090.3090521185245
9.1721	2090.3119854749148
9.1731	2090.31491851169
9.1741	2090.317851228912
9.1751	2090.3207836266465
9.1761	2090.3237157049603
9.1771	2090.3266474639186
9.1781	2090.329578903583
9.1791	2090.3325100240227
9.1801	2090.3354408253003
9.1811	2090.338371307481
9.1821	2090.3413014706293
9.1831	2090.344231314811
9.1841	2090.347160840091
9.1851	2090.350090046533
9.1861	2090.353018934203
9.1871	2090.355947503164
9.1881	2090.358875753485
9.1891	2090.3618036852263
9.1901	2090.364731298454
9.1911	2090.367658593234
9.1921	2090.3705855696294
9.1931	2090.3735122277067
9.1941	2090.3764385675295
9.1951	2090.379364589162
9.1961	2090.3822902926695
9.1971	2090.3852156781163
9.1981	2090.3881407455674
9.1991	2090.3910654950873
9.2001	2090.39398992674
9.2011	2090.396914040591
9.2021	2090.3998378367037
9.2031	2090.402761315144
9.2041	2090.4056844759752
9.2051	2090.408607319263
9.2061	2090.4115298450697
9.2071	2090.4144520534624
9.2081	2090.4173739445037
9.2091	2090.420295518259
9.2101	2090.423216774791
9.2111	2090.426137714166
9.2121	2090.4290583364473
9.2131	2090.431978641699
9.2141	2090.434898629986
9.2151	2090.437818301375
9.2161	2090.4407376559247
9.2171	2090.4436566937025
9.2181	2090.4465754147745
9.2191	2090.4494938192015
9.2201	2090.4524119070497
9.2211	2090.455329678381
9.2221	2090.4582471332637
9.2231	2090.4611642717578
9.2241	2090.464081093929
9.2251	2090.4669975998413
9.2261	2090.4699137895595
9.2271	2090.472829663147
9.2281	2090.4757452206677
9.2291	2090.478660462186
9.2301	2090.4815753877647
9.2311	2090.4844899974682
9.232099999999999	2090.487404291362
9.2331	2090.4903182695093
9.2341	2090.4932319319737
9.2351	2090.4961452788193
9.2361	2090.499058310108
9.2371	2090.501971025907
9.2381	2090.5048834262784
9.2391	2090.507795511286
9.2401	2090.5107072809938
9.2411	2090.5136187354656
9.2421	2090.5165298747647
9.2431	2090.5194406989563
9.2441	2090.5223512081025
9.2451	2090.5252614022684
9.2461	2090.5281712815167
9.2471	2090.53108084591
9.248099999999999	2090.533990095514
9.2491	2090.5368990303923
9.2501	2090.539807650607
9.2511	2090.5427159562228
9.2521	2090.5456239473033
9.2531	2090.5485316239115
9.2541	2090.5514389861105
9.2551	2090.5543460339654
9.2561	2090.557252767537
9.2571	2090.5601591868926
9.2581	2090.5630652920927
9.2591	2090.5659710832015
9.2601	2090.5688765602818
9.2611	2090.571781723399
9.2621	2090.5746865726146
9.2631	2090.5775911079936
9.2641	2090.5804953295983
9.2651	2090.5833992374914
9.2661	2090.5863028317353
9.2671	2090.589206112399
9.2681	2090.5921090795387
9.2691	2090.595011733221
9.2701	2090.5979140735094
9.2711	2090.600816100466
9.2721	2090.603717814155
9.2731	2090.606619214639
9.2741	2090.60952030198
9.2751	2090.6124210762446
9.2761	2090.615321537491
9.2771	2090.618221685788
9.2781	2090.6211215211933
9.2791	2090.624021043773
9.2801	2090.6269202535896
9.2811	2090.629819150707
9.2821	2090.6327177351864
9.2831	2090.6356160070914
9.2841	2090.638513966486
9.2851	2090.641411613431
9.2861	2090.6443089479917
9.2871	2090.647205970229
9.2881	2090.6501026802084
9.2891	2090.6529990779904
9.2901	2090.655895163639
9.2911	2090.6587909372165
9.2921	2090.661686398787
9.2931	2090.664581548409
9.2941	2090.667476386151
9.2951	2090.6703709120743
9.2961	2090.6732651262396
9.2971	2090.67615902871
9.2981	2090.6790526195496
9.2991	2090.6819458988193
9.3001	2090.6848388665844
9.3011	2090.687731522905
9.3021	2090.6906238678444
9.3031	2090.693515901469
9.3041	2090.6964076238346
9.3051	2090.699299035007
9.3061	2090.7021901350513
9.3071	2090.7050809240245
9.3081	2090.707971401995
9.3091	2090.710861569022
9.3101	2090.713751425167
9.3111	2090.7166409704973
9.3121	2090.719530205071
9.3131	2090.72241912895
9.3141	2090.7253077421997
9.3151	2090.728196044881
9.3161	2090.731084037055
9.3171	2090.733971718789
9.3181	2090.7368590901388
9.3191	2090.7397461511714
9.3201	2090.7426329019477
9.3211	2090.745519342529
9.3221	2090.748405472979
9.3231	2090.751291293359
9.3241	2090.7541768037318
9.3251	2090.757062004159
9.3261	2090.7599468947037
9.3271	2090.762831475427
9.3281	2090.765715746392
9.3291	2090.7685997076596
9.3301	2090.771483359296
9.3311	2090.774366701358
9.3321	2090.7772497339074
9.3331	2090.7801324570114
9.3341	2090.783014870729
9.3351	2090.7858969751233
9.3361	2090.7887787702543
9.3371	2090.791660256187
9.3381	2090.7945414329783
9.3391	2090.797422300696
9.3401	2090.8003028593994
9.3411	2090.80318310915
9.3421	2090.806063050011
9.3431	2090.808942682044
9.3441	2090.8118220053098
9.3451	2090.8147010198704
9.3461	2090.817579725788
9.3471	2090.820458123125
9.3481	2090.823336211944
9.3491	2090.826213992303
9.3501	2090.829091464268
9.3511	2090.8319686278983
9.3521	2090.8348454832567
9.3531	2090.8377220304037
9.3541	2090.840598269404
9.3551	2090.843474200314
9.3561	2090.846349823201
9.357099999999999	2090.849225138123
9.3581	2090.852100145143
9.3591	2090.854974844323
9.3601	2090.8578492357237
9.3611	2090.860723319406
9.3621	2090.8635970954324
9.3631	2090.866470563865
9.3641	2090.8693437247634
9.3651	2090.8722165781905
9.3661	2090.8750891242094
9.3671	2090.8779613628767
9.3681	2090.8808332942585
9.3691	2090.8837049184162
9.3701	2090.8865762354076
9.3711	2090.889447245296
9.3721	2090.8923179481435
9.373099999999999	2090.8951883440113
9.3741	2090.8980584329597
9.3751	2090.9009282150496
9.3761	2090.903797690344
9.3771	2090.906666858904
9.3781	2090.9095357207893
9.3791	2090.912404276062
9.3801	2090.915272524783
9.3811	2090.918140467015
9.3821	2090.9210081028177
9.3831	2090.9238754322523
9.3841	2090.92674245538
9.3851	2090.929609172262
9.3861	2090.932475582961
9.3871	2090.935341687536
9.3881	2090.938207486049
9.3891	2090.9410729785604
9.3901	2090.9439381651314
9.3911	2090.946803045824
9.3921	2090.9496676206986
9.3931	2090.9525318898154
9.3941	2090.955395853235
9.3951	2090.958259511022
9.3961	2090.961122863233
9.3971	2090.963985909931
9.3981	2090.9668486511778
9.3991	2090.969711087031
9.4001	2090.9725732175543
9.4011	2090.9754350428075
9.4021	2090.978296562853
9.4031	2090.981157777748
9.4041	2090.984018687557
9.4051	2090.986879292339
9.4061	2090.9897395921544
9.4071	2090.9925995870663
9.4081	2090.9954592771332
9.4091	2090.998318662414
9.4101	2091.001177742975
9.4111	2091.0040365188715
9.4121	2091.006894990167
9.4131	2091.009753156921
9.4141	2091.012611019196
9.4151	2091.0154685770494
9.4161	2091.0183258305424
9.4171	2091.0211827797393
9.4181	2091.0240394246966
9.4191	2091.0268957654757
9.4201	2091.0297518021384
9.4211	2091.0326075347443
9.4221	2091.035462963353
9.4231	2091.0383180880285
9.4241	2091.0411729088246
9.4251	2091.044027425809
9.4261	2091.046881639037
9.4271	2091.049735548572
9.4281	2091.0525891544726
9.4291	2091.055442456799
9.4301	2091.0582954556135
9.4311	2091.0611481509736
9.4321	2091.064000542943
9.4331	2091.066852631579
9.4341	2091.0697044169433
9.4351	2091.0725558990957
9.4361	2091.075407078098
9.4371	2091.0782579540078
9.4381	2091.081108526884
9.4391	2091.0839587967935
9.4401	2091.0868087637896
9.4411	2091.0896584279367
9.4421	2091.0925077892925
9.4431	2091.0953568479176
9.4441	2091.098205603873
9.4451	2091.1010540572165
9.4461	2091.1039022080113
9.4471	2091.106750056313
9.4481	2091.109597602189
9.4491	2091.1124448456935
9.4501	2091.115291786885
9.4511	2091.118138425829
9.4521	2091.120984762581
9.4531	2091.1238307972035
9.4541	2091.126676529755
9.4551	2091.1295219602953
9.4561	2091.132367088887
9.4571	2091.135211915587
9.4581	2091.138056440455
9.4591	2091.140900663552
9.4601	2091.143744584938
9.4611	2091.1465882046728
9.4621	2091.149431522815
9.4631	2091.1522745394245
9.4641	2091.155117254564
9.4651	2091.157959668289
9.4661	2091.160801780661
9.4671	2091.16364359174
9.4681	2091.1664851015857
9.4691	2091.169326310257
9.4701	2091.172167217814
9.4711	2091.1750078243163
9.4721	2091.1778481298247
9.4731	2091.1806881343964
9.4741	2091.1835278380927
9.4751	2091.186367240972
9.4761	2091.189206343095
9.4771	2091.192045144519
9.4781	2091.1948836453075
9.4791	2091.197721845516
9.4801	2091.200559745206
9.4811	2091.2033973444363
9.482099999999999	2091.2062346432663
9.4831	2091.209071641757
9.4841	2091.211908339965
9.4851	2091.2147447379516
9.4861	2091.2175808357747
9.4871	2091.220416633497
9.4881	2091.2232521311726
9.4891	2091.226087328864
9.4901	2091.2289222266318
9.4911	2091.231756824531
9.4921	2091.234591122625
9.4931	2091.237425120972
9.4941	2091.24025881963
9.4951	2091.2430922186572
9.4961	2091.2459253181173
9.4971	2091.248758118065
9.498099999999999	2091.2515906185617
9.4991	2091.254422819664
9.5001	2091.257254721435
9.5011	2091.260086323931
9.5021	2091.2629176272126
9.5031	2091.265748631337
9.5041	2091.2685793363626
9.5051	2091.271409742353
9.5061	2091.2742398493633
9.5071	2091.277069657453
9.5081	2091.2798991666828
9.5091	2091.2827283771085
9.5101	2091.2855572887925
9.5111	2091.288385901792
9.5121	2091.291214216165
9.5131	2091.2940422319725
9.5141	2091.296869949272
9.5151	2091.2996973681247
9.5161	2091.3025244885844
9.5171	2091.3053513107134
9.5181	2091.3081778345722
9.5191	2091.311004060216
9.5201	2091.3138299877046
9.5211	2091.316655617098
9.5221	2091.319480948455
9.5231	2091.322305981832
9.5241	2091.32513071729
9.5251	2091.327955154887
9.5261	2091.3307792946807
9.5271	2091.333603136732
9.5281	2091.3364266810963
9.5291	2091.3392499278357
9.5301	2091.3420728770056
9.5311	2091.344895528667
9.5321	2091.3477178828775
9.5331	2091.3505399396963
9.5341	2091.3533616991804
9.5351	2091.3561831613897
9.5361	2091.3590043263835
9.5371	2091.3618251942175
9.5381	2091.3646457649525
9.5391	2091.367466038646
9.5401	2091.370286015356
9.5411	2091.373105695142
9.5421	2091.375925078062
9.5431	2091.3787441641753
9.5441	2091.381562953538
9.5451	2091.384381446211
9.5461	2091.38719964225
9.5471	2091.3900175417157
9.5481	2091.3928351446657
9.5491	2091.3956524511573
9.5501	2091.39846946125
9.5511	2091.4012861750007
9.5521	2091.404102592468
9.5531	2091.406918713711
9.5541	2091.4097345387877
9.5551	2091.412550067757
9.5561	2091.4153653006742
9.5571	2091.418180237601
9.5581	2091.4209948785942
9.5591	2091.423809223709
9.5601	2091.4266232730083
9.5611	2091.4294370265484
9.5621	2091.4322504843853
9.5631	2091.4350636465792
9.5641	2091.437876513188
9.5651	2091.4406890842674
9.5661	2091.4435013598804
9.5671	2091.4463133400805
9.5681	2091.4491250249266
9.5691	2091.4519364144758
9.5701	2091.4547475087907
9.5711	2091.4575583079245
9.5721	2091.460368811936
9.5731	2091.4631790208837
9.5741	2091.465988934824
9.5751	2091.4687985538176
9.5761	2091.4716078779197
9.5771	2091.4744169071905
9.5781	2091.477225641686
9.5791	2091.4800340814645
9.5801	2091.482842226583
9.5811	2091.4856500771
9.5821	2091.4884576330746
9.5831	2091.4912648945633
9.5841	2091.4940718616217
9.5851	2091.4968785343103
9.5861	2091.499684912686
9.5871	2091.5024909968065
9.5881	2091.5052967867286
9.5891	2091.5081022825107
9.5901	2091.5109074842103
9.5911	2091.513712391884
9.5921	2091.5165170055925
9.5931	2091.5193213253897
9.5941	2091.5221253513346
9.5951	2091.5249290834854
9.5961	2091.527732521898
9.5971	2091.530535666631
9.5981	2091.533338517743
9.5991	2091.5361410752876
9.6001	2091.5389433393248
9.6011	2091.541745309915
9.6021	2091.5445469871097
9.6031	2091.5473483709707
9.6041	2091.550149461554
9.6051	2091.552950258915
9.6061	2091.555750763114
9.607099999999999	2091.558550974207
9.6081	2091.5613508922506
9.6091	2091.5641505173044
9.6101	2091.5669498494217
9.6111	2091.5697488886635
9.6121	2091.5725476350863
9.6131	2091.5753460887468
9.6141	2091.5781442497014
9.6151	2091.580942118008
9.6161	2091.583739693724
9.6171	2091.5865369769067
9.6181	2091.5893339676118
9.6191	2091.592130665898
9.6201	2091.5949270718233
9.6211	2091.597723185443
9.6221	2091.600519006814
9.623099999999999	2091.6033145359934
9.6241	2091.6061097730385
9.6251	2091.6089047180085
9.6261	2091.6116993709566
9.6271	2091.6144937319427
9.6281	2091.617287801022
9.6291	2091.620081578253
9.6301	2091.622875063692
9.6311	2091.6256682573953
9.6321	2091.628461159419
9.6331	2091.6312537698236
9.6341	2091.6340460886618
9.6351	2091.636838115994
9.6361	2091.639629851875
9.6371	2091.6424212963616
9.6381	2091.6452124495095
9.6391	2091.648003311379
9.6401	2091.6507938820237
9.6411	2091.653584161504
9.6421	2091.656374149871
9.6431	2091.6591638471855
9.6441	2091.6619532535033
9.6451	2091.6647423688823
9.6461	2091.667531193377
9.6471	2091.670319727045
9.6481	2091.6731079699457
9.6491	2091.675895922128
9.6501	2091.678683583656
9.6511	2091.6814709545847
9.6521	2091.68425803497
9.6531	2091.6870448248665
9.6541	2091.689831324333
9.6551	2091.692617533427
9.6561	2091.695403452203
9.6571	2091.6981890807174
9.6581	2091.700974419028
9.6591	2091.7037594671906
9.6601	2091.7065442252615
9.6611	2091.7093286932977
9.6621	2091.7121128713557
9.6631	2091.714896759491
9.6641	2091.717680357759
9.6651	2091.720463666219
9.6661	2091.723246684926
9.6671	2091.7260294139364
9.6681	2091.7288118533065
9.6691	2091.7315940030917
9.6701	2091.73437586335
9.6711	2091.7371574341355
9.6721	2091.7399387155065
9.6731	2091.742719707518
9.6741	2091.7455004102276
9.6751	2091.74828082369
9.6761	2091.751060947962
9.6771	2091.7538407831
9.6781	2091.7566203291603
9.6791	2091.759399586198
9.6801	2091.76217855427
9.6811	2091.764957233433
9.6821	2091.767735623742
9.6831	2091.770513725253
9.6841	2091.773291538024
9.6851	2091.776069062108
9.6861	2091.7788462975636
9.6871	2091.781623244446
9.6881	2091.78439990281
9.6891	2091.787176272714
9.6901	2091.7899523542133
9.6911	2091.7927281473626
9.6921	2091.7955036522176
9.6931	2091.798278868836
9.6941	2091.8010537972723
9.6951	2091.803828437582
9.6961	2091.8066027898244
9.6971	2091.809376854051
9.6981	2091.8121506303196
9.6991	2091.8149241186875
9.7001	2091.8176973192076
9.7011	2091.820470231936
9.7021	2091.8232428569327
9.7031	2091.8260151942472
9.7041	2091.82878724394
9.7051	2091.8315590060647
9.7061	2091.834330480677
9.7071	2091.8371016678343
9.7081	2091.8398725675893
9.7091	2091.8426431800003
9.7101	2091.845413505123
9.7111	2091.848183543012
9.7121	2091.850953293722
9.7131	2091.8537227573097
9.7141	2091.8564919338323
9.7151	2091.8592608233425
9.7161	2091.862029425897
9.7171	2091.8647977415526
9.7181	2091.867565770362
9.7191	2091.8703335123846
9.7201	2091.8731009676717
9.7211	2091.875868136282
9.7221	2091.878635018269
9.7231	2091.8814016136903
9.7241	2091.8841679225984
9.7251	2091.8869339450507
9.7261	2091.889699681102
9.7271	2091.8924651308084
9.7281	2091.8952302942234
9.7291	2091.897995171405
9.7301	2091.9007597624063
9.7311	2091.903524067286
9.732099999999999	2091.9062880860934
9.7331	2091.9090518188905
9.7341	2091.9118152657275
9.7351	2091.9145784266616
9.7361	2091.9173413017493
9.7371	2091.920103891043
9.7381	2091.9228661946
9.7391	2091.9256282124757
9.7401	2091.9283899447237
9.7411	2091.931151391401
9.7421	2091.9339125525607
9.7431	2091.93667342826
9.7441	2091.939434018553
9.7451	2091.942194323493
9.7461	2091.944954343139
9.7471	2091.9477140775443
9.748099999999999	2091.950473526761
9.7491	2091.9532326908497
9.7501	2091.955991569862
9.7511	2091.9587501638525
9.7521	2091.9615084728775
9.7531	2091.9642664969924
9.7541	2091.9670242362504
9.7551	2091.969781690708
9.7561	2091.9725388604193
9.7571	2091.9752957454402
9.7581	2091.9780523458235
9.7591	2091.9808086616263
9.7601	2091.983564692902
9.7611	2091.986320439708
9.7621	2091.9890759020955
9.7631	2091.9918310801213
9.7641	2091.994585973841
9.7651	2091.9973405833075
9.7661	2092.000094908578
9.7671	2092.0028489497026
9.7681	2092.0056027067412
9.7691	2092.0083561797464
9.7701	2092.0111093687724
9.7711	2092.013862273877
9.7721	2092.016614895111
9.7731	2092.01936723253
9.7741	2092.0221192861886
9.7751	2092.0248710561436
9.7761	2092.027622542447
9.7771	2092.030373745155
9.7781	2092.0331246643204
9.7791	2092.0358752999996
9.7801	2092.0386256522474
9.7811	2092.0413757211168
9.7821	2092.044125506664
9.7831	2092.0468750089403
9.7841	2092.049624228005
9.7851	2092.0523731639073
9.7861	2092.055121816707
9.7871	2092.0578701864556
9.7881	2092.0606182732076
9.7891	2092.0633660770177
9.7901	2092.0661135979394
9.7911	2092.0688608360297
9.7921	2092.07160779134
9.7931	2092.0743544639267
9.7941	2092.0771008538436
9.7951	2092.079846961144
9.7961	2092.082592785882
9.7971	2092.085338328115
9.7981	2092.088083587895
9.7991	2092.0908285652763
9.8001	2092.093573260314
9.8011	2092.096317673061
9.8021	2092.099061803572
9.8031	2092.101805651903
9.8041	2092.1045492181047
9.8051	2092.1072925022345
9.8061	2092.110035504346
9.8071	2092.1127782244903
9.8081	2092.1155206627254
9.8091	2092.1182628191036
9.8101	2092.12100469368
9.8111	2092.1237462865065
9.8121	2092.1264875976412
9.8131	2092.1292286271328
9.8141	2092.13196937504
9.8151	2092.1347098414158
9.8161	2092.1374500263114
9.8171	2092.1401899297825
9.8181	2092.142929551886
9.8191	2092.1456688926705
9.8201	2092.1484079521942
9.8211	2092.15114673051
9.8221	2092.15388522767
9.8231	2092.15662344373
9.8241	2092.1593613787445
9.8251	2092.1620990327647
9.8261	2092.164836405848
9.8271	2092.167573498044
9.8281	2092.17031030941
9.8291	2092.1730468399983
9.8301	2092.175783089862
9.8311	2092.178519059057
9.8321	2092.181254747636
9.8331	2092.1839901556523
9.8341	2092.186725283161
9.8351	2092.1894601302147
9.8361	2092.1921946968646
9.8371	2092.19492898317
9.8381	2092.197662989183
9.8391	2092.2003967149526
9.8401	2092.2031301605357
9.8411	2092.205863325988
9.8421	2092.208596211361
9.8431	2092.2113288167084
9.8441	2092.214061142082
9.8451	2092.2167931875383
9.8461	2092.2195249531305
9.8471	2092.2222564389103
9.8481	2092.2249876449328
9.8491	2092.2277185712514
9.8501	2092.2304492179182
9.8511	2092.233179584989
9.8521	2092.235909672514
9.8531	2092.2386394805512
9.8541	2092.24136900915
9.8551	2092.2440982583657
9.8561	2092.2468272282513
9.857099999999999	2092.249555918859
9.8581	2092.2522843302454
9.8591	2092.255012462461
9.8601	2092.257740315559
9.8611	2092.2604678895946
9.8621	2092.26319518462
9.8631	2092.265922200689
9.8641	2092.2686489378543
9.8651	2092.271375396171
9.8661	2092.2741015756897
9.8671	2092.2768274764644
9.8681	2092.279553098549
9.8691	2092.282278441996
9.8701	2092.2850035068595
9.8711	2092.2877282931927
9.8721	2092.2904528010476
9.873099999999999	2092.2931770304804
9.8741	2092.295900981538
9.8751	2092.2986246542796
9.8761	2092.301348048757
9.8771	2092.30407116502
9.8781	2092.306794003126
9.8791	2092.3095165631266
9.8801	2092.3122388450734
9.8811	2092.3149608490207
9.8821	2092.317682575021
9.8831	2092.320404023128
9.8841	2092.3231251933944
9.8851	2092.3258460858706
9.8861	2092.3285667006144
9.8871	2092.331287037677
9.8881	2092.3340070971108
9.8891	2092.336726878967
9.8901	2092.3394463833
9.8911	2092.3421656101636
9.8921	2092.3448845596104
9.8931	2092.3476032316926
9.8941	2092.350321626462
9.8951	2092.3530397439736
9.8961	2092.355757584279
9.8971	2092.3584751474314
9.8981	2092.361192433482
9.8991	2092.363909442488
9.9001	2092.3666261744966
9.9011	2092.3693426295645
9.9021	2092.3720588077417
9.9031	2092.3747747090833
9.9041	2092.37749033364
9.9051	2092.3802056814675
9.9061	2092.3829207526137
9.9071	2092.385635547135
9.9081	2092.3883500650822
9.9091	2092.3910643065083
9.9101	2092.393778271469
9.9111	2092.396491960013
9.9121	2092.3992053721922
9.9131	2092.4019185080633
9.9141	2092.404631367675
9.9151	2092.4073439510835
9.9161	2092.4100562583367
9.9171	2092.412768289491
9.9181	2092.4154800445963
9.9191	2092.4181915237077
9.9201	2092.420902726876
9.9211	2092.423613654153
9.9221	2092.426324305594
9.9231	2092.4290346812477
9.9241	2092.4317447811673
9.9251	2092.4344546054085
9.9261	2092.43716415402
9.9271	2092.4398734270553
9.9281	2092.442582424568
9.9291	2092.4452911466087
9.9301	2092.44799959323
9.9311	2092.4507077644844
9.9321	2092.453415660426
9.9331	2092.456123281104
9.9341	2092.4588306265728
9.9351	2092.4615376968823
9.9361	2092.4642444920883
9.9371	2092.466951012241
9.9381	2092.4696572573916
9.9391	2092.4723632275936
9.9401	2092.4750689228986
9.9411	2092.47777434336
9.9421	2092.480479489028
9.9431	2092.4831843599563
9.9441	2092.485888956197
9.9451	2092.4885932778
9.9461	2092.4912973248206
9.9471	2092.4940010973073
9.9481	2092.496704595318
9.9491	2092.4994078188975
9.9501	2092.5021107681014
9.9511	2092.5048134429844
9.9521	2092.507515843592
9.9531	2092.510217969982
9.9541	2092.512919822204
9.9551	2092.515621400309
9.9561	2092.518322704351
9.9571	2092.5210237343804
9.9581	2092.52372449045
9.9591	2092.526424972612
9.9601	2092.5291251809153
9.9611	2092.5318251154163
9.9621	2092.5345247761647
9.9631	2092.5372241632112
9.9641	2092.5399232766113
9.9651	2092.542622116411
9.9661	2092.5453206826655
9.9671	2092.548018975429
9.9681	2092.55071699475
9.9691	2092.5534147406797
9.9701	2092.5561122132713
9.9711	2092.5588094125765
9.9721	2092.5615063386485
9.9731	2092.564202991535
9.9741	2092.566899371291
9.9751	2092.5695954779662
9.9761	2092.572291311614
9.9771	2092.574986872285
9.9781	2092.5776821600325
9.9791	2092.580377174905
9.9801	2092.583071916956
9.9811	2092.585766386237
9.9821	2092.588460582799
9.9831	2092.5911545066956
9.9841	2092.5938481579738
9.9851	2092.59654153669
9.9861	2092.599234642894
9.9871	2092.6019274766372
9.9881	2092.604620037969
9.9891	2092.6073123269452
9.9901	2092.6100043436127
9.9911	2092.612696088025
9.9921	2092.6153875602363
9.9931	2092.6180787602925
9.9941	2092.6207696882484
9.9951	2092.6234603441553
9.9961	2092.626150728064
9.9971	2092.628840840026
9.998099999999999	2092.6315306800916
9.9991	2092.6342202483133

==> schwinger_error.csv <==
\delta=10^{-3} \delta=10^{-4} \delta=10^{-5} \delta=10^{-6} \delta=10^{-7}
x=10^{-1} 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 4.718069340344316909e-01 2.189933796635298163e-02
x=10^{-2} 1.000000000000000000e+00 1.000000000000000000e+00 1.016477225681364227e-01 4.718069340344317915e-03 2.189933796635299258e-04
x=10^{-3} 1.000000000000000000e+00  3.714039361626470526e-01 1.723904362852376332e-02 8.001655240831945194e-04 3.714039361626471125e-05

